Fast solvers for the high-order FEM simplicial de Rham complex: Extended edition

We present new finite elements for solving the Riesz maps of the de Rham complex on triangular and tetrahedral meshes at high order. The finite elements discretize the same spaces as usual, but with different basis functions, so that the resulting matrices have desirable properties. These properties mean that we can solve the Riesz maps to a given accuracy in a $p$-robust number of iterations with $\mathcal{O}(p^6)$ flops in three dimensions, rather than the na\"ive $\mathcal{O}(p^9)$ flops. The degrees of freedom build upon an idea of Demkowicz et al., and consist of integral moments on an equilateral reference simplex with respect to a numerically computed polynomial basis that is orthogonal in two different inner products. As a result, the interior-interface and interior-interior couplings are provably weak, and we devise a preconditioning strategy by neglecting them. The combination of this approach with a space decomposition method on vertex and edge star patches allows us to efficiently solve the canonical Riesz maps at high order. We apply this to solving the Hodge Laplacians of the de Rham complex with novel augmented Lagrangian preconditioners.

==> figures/CG-fdm-patch-table.csv <==
degree,dofs,nonzeros,memory,time,flops,resid_calls,resid_time,resid_flops,solve_calls,solve_time,solve_flops,factornum_calls,factornum_time,factornum_flops,factorsym_calls,factorsym_time,factorsym_flops
2,343,1725,,4.0753e+00,8.2443e+06,16,5.7672e-02,5.73e+06,799,5.2843e-03,9.61e+04,47,6.4498e-04,4.98e+03,47,2.1211e-03,0.00e+00,
3,1000,1725,,3.5662e+00,3.6924e+07,17,6.5537e-02,2.27e+07,1170,7.1916e-03,9.87e+05,65,2.1610e-03,1.87e+05,65,1.2304e-01,0.00e+00,
4,2197,1725,,6.6922e+00,1.1367e+08,18,1.0147e-01,7.66e+07,1235,1.0760e-02,4.90e+06,65,6.2514e-03,1.75e+06,65,1.0443e-02,0.00e+00,
5,4096,1725,,4.9129e+00,3.0758e+08,19,7.7568e-02,2.12e+08,1300,1.6180e-02,1.59e+07,65,1.2853e-02,8.94e+06,65,1.9326e-02,0.00e+00,
6,6859,1725,,6.1313e+00,7.6058e+08,20,1.1708e-01,5.46e+08,1365,2.4398e-01,4.03e+07,65,2.1987e-02,3.23e+07,65,3.9028e-02,0.00e+00,
7,10648,1725,,8.8811e+00,1.5538e+09,20,1.6451e-01,1.12e+09,1365,3.9428e-02,8.31e+07,65,4.0893e-02,9.32e+07,65,7.2229e-02,0.00e+00,


==> flops/flops.CG.3d.default.csv <==
beta,alpha,degree,level,dofs,nonzeros,memory,iterations,condest,time,SNESSolve_count,SNESSolve_flops,SNESSolve_time,KSPSolve_count,KSPSolve_flops,KSPSolve_time,PCSetUp_count,PCSetUp_flops,PCSetUp_time,PCApply_count,PCApply_flops,PCApply_time,MatSolve_count,MatSolve_flops,MatSolve_time,MatCholFctrNum_count,MatCholFctrNum_flops,MatCholFctrNum_time,MatCholFctrSym_count,MatCholFctrSym_flops,MatCholFctrSym_time,mult_count,mult_flops,mult_time
1.00E-04,1.00E+00,2,0,343,8398,9807140,17,4.992659434619166,2.722567558288574,1.0,4777568.0,2.721941751,1.0,3563168.0,2.5677201160000003,65.0,1036813.0,0.16402978199999851,18.0,267573.0,0.043750199999998074,1170.0,229428.0,0.0024790149999982525,65.0,13945.0,0.0005780019999974684,65.0,0.0,0.005128972000000953,17.0,3235950.0,2.5237587960000005
1.00E-04,1.00E+00,3,0,1000,65469,10159065,18,4.991381207012723,1.8670768737792969,1.0,26371935.0,1.866503775,1.0,17355111.0,1.765314938,65.0,8550136.0,0.11215923800000249,19.0,2445350.0,0.053821918999999774,1235.0,2015938.0,0.0032756819999790743,65.0,353908.0,0.009453444999997451,65.0,0.0,0.0032498230000013173,18.0,14725800.0,1.7112690939999973
1.00E-04,1.00E+00,4,0,2197,307046,15947343,16,5.0005854354439645,7.034694671630859,1.0,106567272.0,7.0341611959999994,1.0,55947426.0,6.922141706,65.0,51010745.0,0.12284214899999801,17.0,11712369.0,0.05759569399999798,1105.0,8425506.0,0.0046112149999761876,65.0,3137963.0,0.007209562999999974,65.0,0.0,0.009004699999997978,16.0,43874784.0,6.864316102
1.00E-04,1.00E+00,5,0,4096,1028471,30132651,16,4.841988317646907,3.8152220249176025,1.0,396214449.0,3.8146260329999997,1.0,170420853.0,3.684925062,65.0,234751982.0,0.16084354800000034,17.0,44918424.0,0.07540031700000105,1105.0,27871398.0,0.009870030999985069,65.0,16768994.0,0.01541716500000101,65.0,0.0,0.012439127000000827,16.0,124830720.0,3.6092526410000003
1.00E-04,1.00E+00,6,0,6859,2790213,64815532,16,4.935393303768844,28.4579176902771,1.0,1279914507.0,28.457313036000002,1.0,452850765.0,28.265852161999998,65.0,875645598.0,0.2525050099999948,17.0,143511204.0,0.1317675379999983,1105.0,75185798.0,0.03155896699992766,65.0,67859490.0,0.023272951000008035,65.0,0.0,0.036304632999996755,16.0,308214720.0,28.133669491999974
1.00E-04,1.00E+00,7,0,10648,6501152,129655354,17,4.899131854441191,24.684437036514282,1.0,3765320580.0,24.683825694,1.0,1140170598.0,24.320703754000007,65.0,2803395833.0,0.4786876560000053,18.0,405811717.0,0.23398622500000243,1170.0,183689316.0,0.07522781599995199,65.0,221356241.0,0.04953853499997507,65.0,0.0,0.0705923100000021,17.0,732506166.0,24.08604787600001
1.00E-04,1.00E+00,8,0,15625,13656291,244257229,16,4.962500378367215,14.204495429992676,1.0,9522763685.0,14.203829976999998,1.0,2374588211.0,13.089789248000002,65.0,7657378616.0,1.3123034659999746,17.0,1010883602.0,0.41181900800000903,1105.0,364390070.0,0.1293926600003772,65.0,645431528.0,0.09823127300003875,65.0,0.0,0.12727814699996998,16.0,1361142144.0,12.677205431000004
1.00E-04,1.00E+00,9,0,21952,26182417,459162027,17,4.915369156923271,22.490569829940796,1.0,22907162759.0,22.48995652900001,1.0,5032440929.0,18.419853611000008,65.0,19017474580.0,4.462294134000089,18.0,2335223088.0,0.7196999710000114,1170.0,731571516.0,0.2255196879999204,65.0,1602071524.0,0.19330241999996645,65.0,0.0,0.2448010979999964,17.0,2693398230.0,17.699129621000026
1.00E-04,1.00E+00,10,0,29791,47268737,792360171,17,4.853886192556839,38.890644550323486,1.0,50012759589.0,38.889989748999994,1.0,9823494405.0,28.730138846000003,65.0,43192058672.0,10.849002780000035,18.0,5134241512.0,1.2513512419999984,1170.0,1319845644.0,0.35419028299980937,65.0,3812251412.0,0.38233029600002055,65.0,0.0,0.45725194699997473,17.0,4684069296.0,27.477446022000024


==> flops/flops.CG.3d.demkowicz.csv <==
beta,alpha,degree,level,dofs,nonzeros,memory,iterations,condest,time,SNESSolve_count,SNESSolve_flops,SNESSolve_time,KSPSolve_count,KSPSolve_flops,KSPSolve_time,PCSetUp_count,PCSetUp_flops,PCSetUp_time,PCApply_count,PCApply_flops,PCApply_time,MatSolve_count,MatSolve_flops,MatSolve_time,MatCholFctrNum_count,MatCholFctrNum_flops,MatCholFctrNum_time,MatCholFctrSym_count,MatCholFctrSym_flops,MatCholFctrSym_time,mult_count,mult_flops,mult_time
1.00E-04,1.00E+00,2,0,343,8418,6260406,19,4.948406362231681,0.4492337703704834,1.0,5195188.0,0.44869623599999997,1.0,3980788.0,0.35648574199999983,65.0,1037041.0,0.08881077599999943,20.0,297637.0,0.04681328499999937,1300.0,256520.0,0.007097988999994698,65.0,14173.0,0.0005925799999997317,65.0,0.0,0.00655148699999808,19.0,3616650.0,0.3094675590000029
1.00E-04,1.00E+00,3,0,1000,65376,8514166,18,4.995717387948461,0.42044568061828613,1.0,26360704.0,0.4198807950000001,1.0,17343880.0,0.3302774079999997,65.0,8545973.0,0.09811324799999888,19.0,2434119.0,0.05059188899999967,1235.0,2008870.0,0.007956686000010649,65.0,349745.0,0.001484805999998784,65.0,0.0,0.0033368190000002684,18.0,14725800.0,0.2794730779999983
1.00E-04,1.00E+00,4,0,2197,267722,12951794,23,7.235475108748789,0.5288107395172119,1.0,127905882.0,0.5282010500000003,1.0,125159314.0,0.4700518930000004,68.0,48054467.0,0.16943405099999787,24.0,61575263.0,0.17446113900000082,1560.0,10545840.0,0.010712245999997982,65.0,2818559.0,0.003831643999996359,65.0,0.0,0.005805530999999142,23.0,63070002.0,0.29529169699999747
1.00E-04,1.00E+00,5,0,4096,770059,20961781,24,7.838411444350527,0.6592609882354736,1.0,438924901.0,0.6586828160000024,1.0,431114789.0,0.6158464540000068,68.0,202142026.0,0.1820917419999546,25.0,242869336.0,0.21960061899999772,1625.0,32253350.0,0.016549688000004892,65.0,13779118.0,0.012431328000026554,65.0,0.0,0.009997035000012033,24.0,187246080.0,0.3958793779999965
1.00E-04,1.00E+00,6,0,6859,1774208,36942384,25,9.060122668771026,1.0478065013885498,1.0,1277939252.0,1.0472062370000046,1.0,1258662114.0,0.9980755559999963,68.0,676426633.0,0.3537852060000475,26.0,775334481.0,0.3896273580000056,1690.0,78065364.0,0.03432585599988869,65.0,47909725.0,0.01828289799998828,65.0,0.0,0.02381332000000924,25.0,481585500.0,0.6079379869999997
1.00E-04,1.00E+00,7,0,10648,3531005,65913646,26,9.896503584674829,1.6086959838867188,1.0,3306117489.0,1.6080769770000032,1.0,3263007595.0,1.5580769140000044,68.0,1930942892.0,0.4404707569999857,27.0,2139893030.0,0.5472289810000035,1755.0,161910738.0,0.07566826900000478,65.0,132850460.0,0.027499500999979887,65.0,0.0,0.04521826399997053,26.0,1120303548.0,1.009918835999983
1.00E-04,1.00E+00,8,0,15625,6412719,110095190,28,10.820989256324454,2.7940776348114014,1.0,7589720779.0,2.7934306940000013,1.0,7504618145.0,2.731437075999999,68.0,4704568294.0,0.8539044309999895,29.0,5118181952.0,1.0188250320000165,1885.0,320682638.0,0.1266002390001617,65.0,339819466.0,0.04922330799997354,65.0,0.0,0.0620671530000223,28.0,2381998752.0,1.7113719230000086
1.00E-04,1.00E+00,9,0,21952,10697297,177252190,29,11.313398975612927,5.238864898681641,1.0,15907659981.0,5.238203704,1.0,15749180887.0,5.1528562330000085,68.0,10419973508.0,1.498927647000059,30.0,11148106550.0,1.7498213880000293,1950.0,554220900.0,0.19089121500003614,65.0,716051684.0,0.0863245070000147,65.0,0.0,0.09572837499997888,29.0,4594620510.0,3.401362323999976
1.00E-04,1.00E+00,10,0,29791,16890758,275102928,29,11.941494503884156,10.599626541137695,1.0,30581600676.0,10.598953015999996,1.0,30306007606.0,10.474653462999996,68.0,21124665317.0,4.2412924389999205,30.0,22306777961.0,4.596143037999994,1950.0,879720300.0,0.25950244100019404,65.0,1429891481.0,0.1509506869999484,65.0,0.0,0.23409970199999464,29.0,7990471152.0,5.8763300629999975


==> flops/flops.N1curl.3d.default.csv <==
beta,alpha,degree,level,dofs,iterations,condest,nonzeros,time,memory,SNESSolve_count,SNESSolve_flops,SNESSolve_time,KSPSolve_count,KSPSolve_flops,KSPSolve_time,PCSetUp_count,PCSetUp_flops,PCSetUp_time,PCApply_count,PCApply_flops,PCApply_time,MatSolve_count,MatSolve_flops,MatSolve_time,MatCholFctrNum_count,MatCholFctrNum_flops,MatCholFctrNum_time,MatCholFctrSym_count,MatCholFctrSym_flops,MatCholFctrSym_time,mult_count,mult_flops,mult_time
1.00E-04,1.00E+00,2,0,1314,23,6.84421665355597,59788,0.8036668300628662,13134380,1.0,43026304.0,0.8030293490000417,1.0,40918139.0,0.6946564620000117,345.0,14340617.0,0.2519308199999273,24.0,15847716.0,0.2478787119999879,8256.0,1985616.0,0.015912606999506806,344.0,98063.0,0.0019413669998584737,344.0,0.0,0.014944470999580517,23.0,24762996.0,0.4465086590001306
1.00E-04,1.00E+00,3,0,3591,28,12.29478018939947,492654,0.923473596572876,22294743,1.0,319246084.0,0.9228440109999951,1.0,312030365.0,0.8145933150000246,345.0,140873387.0,0.28975739900027975,29.0,162175348.0,0.28866675099999384,9976.0,19673542.0,0.027438111999686043,344.0,2501249.0,0.005990610000765173,344.0,0.0,0.020147391000705284,28.0,148835232.0,0.5255149039998628
1.00E-04,1.00E+00,4,0,7596,29,15.427873424782629,2541170,1.4182121753692627,56341686,1.0,1627521089.0,1.4175269570000069,1.0,1603692684.0,1.2886607479999839,345.0,926039934.0,0.43841151499964326,30.0,1042571347.0,0.4731048139998961,10320.0,106451580.0,0.07038638700026922,344.0,28792890.0,0.03017514800023946,344.0,0.0,0.04947829799931469,29.0,558888174.0,0.8147193260001018
1.00E-04,1.00E+00,6,0,22734,30,17.041111226794524,26139435,7.369737863540649,416787494,1.0,23649943143.0,7.369053968999992,1.0,23477207110.0,7.125800266999988,345.0,17838565450.0,2.864492746999815,31.0,19063282057.0,3.3350843409997992,10664.0,1124730158.0,0.4820683820011027,344.0,856543822.0,0.16615674099944044,344.0,0.0,0.2679069449994813,30.0,4407013980.0,3.7887870419999103
1.00E-04,1.00E+00,5,0,13815,30,16.592707437588782,9210839,2.9384076595306396,159977845,1.0,6795874027.0,2.9377250590000585,1.0,6727398296.0,2.6922436390000257,345.0,4557018396.0,0.9327682389989604,31.0,4996843979.0,1.0265207730000157,10664.0,403005022.0,0.20908415299618355,344.0,194486052.0,0.06500644099992314,344.0,0.0,0.10105610600078307,30.0,1726354620.0,1.6644447950000085
1.00E-04,1.00E+00,7,0,34839,30,17.781388558870837,64755263,18.51250672340393,997413106,1.0,73303661185.0,18.511802198000055,1.0,72914644226.0,18.078125410999974,345.0,59711527956.0,8.70921210199947,31.0,62812525673.0,9.634904152999866,10664.0,2861685454.0,0.9580164569991894,344.0,3594940176.0,0.46225056499963557,344.0,0.0,0.5811295920001385,30.0,10091527560.0,8.440443674999983
1.00E-04,1.00E+00,8,0,50616,30,17.57640263762891,151197369,42.89525294303894,2297278158,1.0,205004905418.0,42.89457336500004,1.0,204226145007.0,41.99469277999992,345.0,175889369103.0,22.43363006899972,31.0,183925273326.0,24.00040212000033,10664.0,7526823746.0,1.7416648229982457,344.0,19101051501.0,1.3016488239993578,344.0,0.0,1.1159325399989939,30.0,20285484480.0,17.990153893000183


==> flops/flops.N1curl.3d.demkowicz.csv <==
beta,alpha,degree,level,dofs,iterations,condest,nonzeros,time,memory,SNESSolve_count,SNESSolve_flops,SNESSolve_time,KSPSolve_count,KSPSolve_flops,KSPSolve_time,PCSetUp_count,PCSetUp_flops,PCSetUp_time,PCApply_count,PCApply_flops,PCApply_time,MatSolve_count,MatSolve_flops,MatSolve_time,MatCholFctrNum_count,MatCholFctrNum_flops,MatCholFctrNum_time,MatCholFctrSym_count,MatCholFctrSym_flops,MatCholFctrSym_time,mult_count,mult_flops,mult_time
1.00E-04,1.00E+00,2,0,1314,24,7.31538946376133,56226,0.7946529388427734,13104591,1.0,43865788.0,0.7939970069999731,1.0,41757623.0,0.6844130869999958,345.0,14340845.0,0.25832011000011335,25.0,15597410.0,0.2407834339997521,8600.0,2070350.0,0.01733985199939525,344.0,98291.0,0.006840527000065322,344.0,0.0,0.008756012999981522,24.0,25839648.0,0.44334954799995785
1.00E-04,1.00E+00,4,0,7596,31,15.584375379231897,1158281,1.4581298828125,37582862,1.0,1406583903.0,1.4574746750000145,1.0,1387296705.0,1.384992273000023,348.0,690432378.0,0.48202552700064416,32.0,787479440.0,0.5727416789999893,11008.0,55596608.0,0.04061791200268772,344.0,11512086.0,0.020122856999194028,344.0,0.0,0.03829958199997918,31.0,597432186.0,0.8115830109998683
1.00E-04,1.00E+00,3,0,3591,29,13.204080365499719,321489,1.0750768184661865,19492652,1.0,310841567.0,1.074418994000041,1.0,305518841.0,1.009972839999989,348.0,124651404.0,0.4042881339996143,30.0,150312372.0,0.48086908499993797,10320.0,14392140.0,0.023879895001243767,344.0,1652418.0,0.004977843999427023,344.0,0.0,0.035174027000437036,29.0,154150776.0,0.5286833009999441
1.00E-04,1.00E+00,5,0,13815,32,17.400463275978105,3091537,2.6144158840179443,75836129,1.0,5018717125.0,2.6137183740000296,1.0,4961144341.0,2.533424800999967,348.0,2834616812.0,0.6642034560005641,33.0,3115223420.0,0.8490545939998242,11352.0,154191906.0,0.10038242399662067,344.0,50548316.0,0.03294425500024545,344.0,0.0,0.0566120599995088,32.0,1841444928.0,1.683088932000146
1.00E-04,1.00E+00,6,0,22734,32,17.71754059867133,6810050,5.734316349029541,150114993,1.0,14864639584.0,5.733588053000005,1.0,14717693650.0,5.630282087000012,348.0,9344188325.0,1.1271943250005165,33.0,10009512989.0,1.7078123560000336,11352.0,341256894.0,0.46290622199904874,344.0,165479897.0,0.049555063000127575,344.0,0.0,0.09925122699957001,32.0,4700814912.0,3.920604265999941
1.00E-04,1.00E+00,7,0,34839,33,18.78332445159548,13168268,12.691741943359375,275519627,1.0,39167574646.0,12.69101681899997,1.0,38831120716.0,12.520327504999955,348.0,26279998953.0,3.4927766819994304,34.0,27718804243.0,3.9904520569998567,11696.0,681564748.0,0.33686508599930676,344.0,444103683.0,0.07447585399916079,344.0,0.0,0.15006382900173776,33.0,11100680316.0,8.526837669000543
1.00E-04,1.00E+00,8,0,50616,33,19.09235064086331,23428056,27.491572856903076,478804111,1.0,88990026940.0,27.490793231999987,1.0,88313742892.0,27.172147160999998,348.0,63221532857.0,7.653303745999551,34.0,65982804289.0,8.350996898000062,11696.0,1234321244.0,0.4613234099975898,344.0,1118817791.0,0.17833401699886053,344.0,0.0,0.2283397120011159,33.0,22314032928.0,18.81667140000002
1.00E-04,1.00E+00,9,0,70551,34,19.789242099693304,40808957,60.265398263931274,832773185,1.0,190176507345.0,60.26459866699997,1.0,188899484997.0,59.51421472100003,348.0,140133646788.0,15.625529487000904,35.0,145461253160.0,16.88520800299989,12040.0,2416568630.0,0.6952259689840048,344.0,3528550032.0,0.31922827100061113,344.0,0.0,0.3047416430006251,34.0,43413962364.0,42.62271361199976
1.00E-04,1.00E+00,10,0,95130,34,20.07866399197912,63522746,134.53333926200867,1291183969,1.0,369693633078.0,134.53247679000003,1.0,367447900392.0,132.51633154800004,348.0,282168606039.0,31.665272068000377,35.0,291066733259.0,33.79731993899986,12040.0,3771381530.0,0.9630345360108095,344.0,6868943979.0,0.5540128810000624,344.0,0.0,0.4539542480004002,34.0,76348442484.0,98.71113447200048


==> flops/flops.N1div.3d.default.csv <==
beta,alpha,degree,level,dofs,iterations,condest,nonzeros,time,memory,SNESSolve_count,SNESSolve_flops,SNESSolve_time,KSPSolve_count,KSPSolve_flops,KSPSolve_time,PCSetUp_count,PCSetUp_flops,PCSetUp_time,PCApply_count,PCApply_flops,PCApply_time,MatSolve_count,MatSolve_flops,MatSolve_time,MatCholFctrNum_count,MatCholFctrNum_flops,MatCholFctrNum_time,MatCholFctrSym_count,MatCholFctrSym_flops,MatCholFctrSym_time,mult_count,mult_flops,mult_time
1.00E-04,1.00E+00,2,0,1620,28,9.709023212320307,121631,0.328721284866333,12282751,1.0,36994047.0,0.32813586799999994,1.0,28678434.0,0.17966549799999987,280.0,7805880.0,0.18795312099999517,29.0,5624597.0,0.14200210499999955,8120.0,5136248.0,0.034847498000015964,280.0,302202.0,0.007172221000000256,280.0,0.0,0.010659663999998514,28.0,22593816.0,0.037220856999999885
1.00E-04,1.00E+00,3,0,4212,30,11.263768947974265,823172,0.41243791580200195,23661812,1.0,256958302.0,0.4118294589999998,1.0,168832903.0,0.22708803399999988,280.0,88857315.0,0.24073073900000264,31.0,41012698.0,0.17795325900000059,8680.0,35532076.0,0.040156809999996046,280.0,4960107.0,0.019511117000002187,280.0,0.0,0.021432356000001374,30.0,126539820.0,0.04857564799999903
1.00E-04,1.00E+00,4,0,8640,31,12.675891646395144,3577172,0.8525140285491943,64256843,1.0,1303886010.0,0.8518774570000001,1.0,697566729.0,0.46752490999999985,280.0,632986875.0,0.5014820450000022,32.0,200196878.0,0.32196794500000037,8960.0,156449408.0,0.10110211199998842,280.0,42643323.0,0.059404744999998815,280.0,0.0,0.04862051699999803,31.0,494656956.0,0.14447773199999858
1.00E-04,1.00E+00,5,0,15390,32,13.61800678455876,11637887,2.1294541358947754,181639496,1.0,5439670571.0,2.128766792,1.0,2341159598.0,1.1299663740000003,280.0,3292664814.0,1.2330552530000038,33.0,765514617.0,0.6576558289999976,9240.0,520215432.0,0.3041599620000106,280.0,243269478.0,0.08691106999999487,280.0,0.0,0.1433445000000022,32.0,1570658688.0,0.4705969870000031
1.00E-04,1.00E+00,6,0,24948,32,14.227213487009653,31149329,6.581162929534912,460034548,1.0,19052982389.0,6.580445917999999,1.0,6544074152.0,2.7402332410000003,280.0,13429083384.0,4.399605911999999,33.0,2437168155.0,1.3666173120000007,9240.0,1385561760.0,0.6326142429999262,280.0,1048315032.0,0.23285802999999028,280.0,0.0,0.36276282600000975,32.0,4098822912.0,1.3707975770000047
1.00E-04,1.00E+00,7,0,37800,32,14.659025039666103,75020198,19.644453048706055,1086739880,1.0,60604479128.0,19.643745941,1.0,17883434405.0,6.028050065999999,280.0,47198721285.0,14.830136904999993,33.0,8328868872.0,2.609579425000007,9240.0,3547929660.0,1.1589699900001307,280.0,4775951385.0,0.5604425879999724,280.0,0.0,0.7450381809999769,32.0,9542318400.0,3.414817328000005
1.00E-04,1.00E+00,8,0,54432,32,14.977298620478578,170648582,52.139854431152344,2456743624,1.0,174980461880.0,52.13915149299999,1.0,52734979685.0,14.296861461999995,280.0,145719208161.0,40.90646274400006,33.0,33282906216.0,5.697142194999998,9240.0,9194560188.0,2.207275847998943,280.0,24081162777.0,1.840485351999888,280.0,0.0,1.4537912689999786,32.0,19434437568.0,8.59459954800002


==> flops/flops.N1div.3d.demkowicz.csv <==
beta,alpha,degree,level,dofs,iterations,condest,nonzeros,time,memory,SNESSolve_count,SNESSolve_flops,SNESSolve_time,KSPSolve_count,KSPSolve_flops,KSPSolve_time,PCSetUp_count,PCSetUp_flops,PCSetUp_time,PCApply_count,PCApply_flops,PCApply_time,MatSolve_count,MatSolve_flops,MatSolve_time,MatCholFctrNum_count,MatCholFctrNum_flops,MatCholFctrNum_time,MatCholFctrSym_count,MatCholFctrSym_flops,MatCholFctrSym_time,mult_count,mult_flops,mult_time
1.00E-04,1.00E+00,2,0,1620,28,9.495556242118644,54563,0.42847204208374023,12576768,1.0,33292185.0,0.42783703100000015,1.0,32482023.0,0.36509314500000034,283.0,5387544.0,0.2880464050000051,29.0,9428186.0,0.3311368809999995,8120.0,2430200.0,0.03204773699997254,280.0,113634.0,0.0018401939999965755,280.0,0.0,0.007865352999997022,28.0,22593816.0,0.033583957000000275
1.00E-04,1.00E+00,3,0,4212,31,12.208668122577203,187484,0.5164201259613037,14852965,1.0,195222738.0,0.5157652599999998,1.0,190996320.0,0.43987346699999996,283.0,40968333.0,0.33275497500000073,32.0,58916003.0,0.3847996060000023,8960.0,9057920.0,0.04142411300000548,280.0,829107.0,0.009121746999996017,280.0,0.0,0.019224619000000054,31.0,130757814.0,0.05441362399999994
1.00E-04,1.00E+00,4,0,8640,33,13.88786197801495,500792,0.6516299247741699,21841954,1.0,813359224.0,0.6509286209999998,1.0,797385268.0,0.5763830059999999,283.0,208202949.0,0.34607460699999626,34.0,267929269.0,0.41688560900000127,9520.0,25443016.0,0.04164500000003901,280.0,3709863.0,0.013596877000001228,280.0,0.0,0.02056505399999331,33.0,526570308.0,0.1582558790000017
1.00E-04,1.00E+00,5,0,15390,34,14.99005984067751,1111127,1.145287275314331,35728291,1.0,2701413333.0,1.1446118050000003,1.0,2652299469.0,1.052296638,283.0,812509128.0,0.44819458999999773,35.0,978180524.0,0.5588835399999983,9800.0,57773240.0,0.06554763200001679,280.0,12312558.0,0.021553980999995836,280.0,0.0,0.022026491000001425,34.0,1668824856.0,0.49153474300000033
1.00E-04,1.00E+00,6,0,24948,34,15.786972897898968,2164289,2.6085128784179688,56154449,1.0,7464017637.0,2.607794494,1.0,7335879525.0,2.4947067290000002,283.0,2577310398.0,0.8904897040000042,35.0,2972298140.0,1.065971450000001,9800.0,112137200.0,0.09642856799997102,280.0,33464412.0,0.02650473600000325,280.0,0.0,0.02533279900000185,34.0,4354999344.0,1.4253308699999998
1.00E-04,1.00E+00,7,0,37800,35,16.33948490146925,3835238,6.094741106033325,92577732,1.0,18720325340.0,6.093974011999999,1.0,18422052290.0,5.92564031,283.0,7095783447.0,1.9828937760000018,36.0,7971760413.0,2.2642213030000002,10080.0,203929200.0,0.1547049550000601,280.0,78850809.0,0.027699124999996272,280.0,0.0,0.0479375450000008,35.0,10436910750.0,3.657717463
1.00E-04,1.00E+00,8,0,54432,35,16.75073074143864,6328094,13.76120638847351,145841325,1.0,40295828924.0,13.760444702,1.0,39688393886.0,13.447293318999998,283.0,16703933067.0,4.2064709360000005,36.0,18412708941.0,4.659748008999996,10080.0,335965680.0,0.18751608699985134,280.0,166920417.0,0.05605931799998842,280.0,0.0,0.06487022600000536,35.0,21256416090.0,8.782055067
1.00E-04,1.00E+00,9,0,75330,35,17.104416557948916,9876137,34.32131338119507,224781790,1.0,81152919773.0,34.320533637,1.0,79993819493.0,33.577299063000005,283.0,36235839474.0,9.171865206999957,36.0,39403916046.0,10.107865651000022,10080.0,523767744.0,0.2603820580002356,280.0,325107828.0,0.07860247799999698,280.0,0.0,0.08803973399996678,35.0,40563236700.0,23.46206176100001
1.00E-04,1.00E+00,10,0,100980,36,17.390037105295473,14944482,102.29993009567261,338686437,1.0,153744206362.0,102.29911241799999,1.0,151688157010.0,100.044963922,283.0,72110987687.0,20.734369212000054,37.0,77640894253.0,22.77336700900006,10360.0,832887908.0,0.36024787899949473,280.0,637164893.0,0.10250373000002355,280.0,0.0,0.12107241499990806,36.0,74010506112.0,77.26237612700001


==> flops/flops.N2curl.3d.default.csv <==
beta,alpha,degree,level,dofs,iterations,condest,nonzeros,time,memory,SNESSolve_count,SNESSolve_flops,SNESSolve_time,KSPSolve_count,KSPSolve_flops,KSPSolve_time,PCSetUp_count,PCSetUp_flops,PCSetUp_time,PCApply_count,PCApply_flops,PCApply_time,MatSolve_count,MatSolve_flops,MatSolve_time,MatCholFctrNum_count,MatCholFctrNum_flops,MatCholFctrNum_time,MatCholFctrSym_count,MatCholFctrSym_flops,MatCholFctrSym_time,mult_count,mult_flops,mult_time
1.00E-04,1.00E+00,2,0,1971,26,10.740692097690633,201519,0.8149590492248535,16566092,1.0,83604030.0,0.8143204799999921,1.0,79539812.0,0.705314025000007,345.0,32530345.0,0.2638345780001998,27.0,39317211.0,0.2531039039999996,9288.0,7581222.0,0.02072935500112294,344.0,632895.0,0.0033915319997390725,344.0,0.0,0.01522067499985269,26.0,39702312.0,0.4518838529998561
1.00E-04,1.00E+00,3,0,4788,29,14.858389799107554,1105802,0.9991257190704346,35024395,1.0,524062354.0,0.9984823429999778,1.0,513130992.0,0.8850441120000028,345.0,259477787.0,0.32977189299964493,30.0,310075825.0,0.33297037699992416,10320.0,45971820.0,0.02898730000009664,344.0,8161381.0,0.012091457000678929,344.0,0.0,0.020004780000306255,29.0,201647556.0,0.5515585350001402
1.00E-04,1.00E+00,4,0,9495,30,16.813267334659084,4632248,1.7675526142120361,90024685,1.0,2484535991.0,1.7668887919999747,1.0,2452601473.0,1.5949547780000444,345.0,1507043036.0,0.5793378670009588,31.0,1732957396.0,0.6678452199997196,10664.0,202914282.0,0.1324905619993615,344.0,69508522.0,0.03660707399978946,344.0,0.0,0.058536848001153885,30.0,716757660.0,0.9261332599999719
1.00E-04,1.00E+00,6,0,26523,30,18.56741004833769,38692106,9.579272270202637,603688749,1.0,32259716339.0,9.578581699999972,1.0,32050976929.0,9.22285763100001,345.0,25071143648.0,4.30448072900009,31.0,26913315220.0,4.867228709000017,10664.0,1660580658.0,0.6187114969999357,344.0,1471974304.0,0.2315113849995214,344.0,0.0,0.36537970200038217,30.0,5129598780.0,4.35364427199994
1.00E-04,1.00E+00,5,0,16578,30,17.97640905045602,14736261,3.616238832473755,245007993,1.0,9663525352.0,3.6155524769999943,1.0,9577549992.0,3.4145625520000067,345.0,6796028115.0,1.2039647730003367,31.0,7509493803.0,1.4934968869998215,10664.0,641933182.0,0.3090439820032884,344.0,371442023.0,0.09606356000068672,344.0,0.0,0.15783018900032175,30.0,2063016540.0,1.9196645920000037
1.00E-04,1.00E+00,7,0,39816,30,18.24781710132067,90562971,22.64686393737793,1375319770,1.0,96635608749.0,22.646151454999995,1.0,96178473587.0,21.97658912899999,345.0,80253655946.0,11.428099611999016,31.0,84649355426.0,12.440674025000078,10664.0,3988572778.0,1.181839606998949,344.0,5677413460.0,0.5846641950000162,344.0,0.0,0.7827753490002465,30.0,11517014160.0,9.53283331699987
1.00E-04,1.00E+00,8,0,56943,30,19.53879395739818,218522638,56.004875898361206,3349452914,1.0,282362800539.0,56.00415384600001,1.0,281465133845.0,54.61567812999999,345.0,245803862482.0,31.966285133999236,31.0,258647045756.0,33.96125484899983,10664.0,12017188130.0,2.429239119002659,344.0,44229619932.0,2.457268687000237,344.0,0.0,1.413270382000519,30.0,22800777480.0,20.649769984000386


==> flops/flops.N2curl.3d.demkowicz.csv <==
beta,alpha,degree,level,dofs,iterations,condest,nonzeros,time,memory,SNESSolve_count,SNESSolve_flops,SNESSolve_time,KSPSolve_count,KSPSolve_flops,KSPSolve_time,PCSetUp_count,PCSetUp_flops,PCSetUp_time,PCApply_count,PCApply_flops,PCApply_time,MatSolve_count,MatSolve_flops,MatSolve_time,MatCholFctrNum_count,MatCholFctrNum_flops,MatCholFctrNum_time,MatCholFctrSym_count,MatCholFctrSym_flops,MatCholFctrSym_time,mult_count,mult_flops,mult_time
1.00E-04,1.00E+00,2,0,1971,26,10.967547537404263,188790,0.8166279792785645,17454327,1.0,82225126.0,0.8159967080000001,1.0,78160917.0,0.7066377219999822,345.0,32526173.0,0.2669946549997917,27.0,37938316.0,0.25569931100000076,9288.0,7571178.0,0.019424167997669883,344.0,628732.0,0.014366084000130286,344.0,0.0,0.01440473800039399,26.0,39702312.0,0.4506228010000086
1.00E-04,1.00E+00,3,0,4788,30,14.018378320441665,743621,1.1168670654296875,30651562,1.0,495586014.0,1.116216871000006,1.0,488623074.0,1.0547978989999933,348.0,228613527.0,0.4064435979997256,31.0,278566665.0,0.4965853519999541,10664.0,34914246.0,0.035242230002438646,344.0,5868817.0,0.010249675999602914,344.0,0.0,0.03994849699927272,30.0,208600920.0,0.5577324960000283
1.00E-04,1.00E+00,4,0,9495,31,16.57962363331842,2183992,1.6757864952087402,57657054,1.0,2041354507.0,1.6751020439999706,1.0,2017443595.0,1.6075102949999973,348.0,1115071172.0,0.5269074369997497,32.0,1273812648.0,0.6781544529999906,11008.0,106915264.0,0.07255782099963426,344.0,30651216.0,0.028319490999933805,344.0,0.0,0.046983455000486174,31.0,740649582.0,0.9284663960002035
1.00E-04,1.00E+00,5,0,16578,33,17.984797102210276,5140376,3.099071979522705,113385053,1.0,6965024615.0,3.0983683759999963,1.0,6896224241.0,3.0208873500000095,348.0,4201127798.0,0.7874455340001418,34.0,4621369064.0,1.0401338640000972,11696.0,268447068.0,0.15463327700257423,344.0,111223578.0,0.044396061999236736,344.0,0.0,0.08549823000015522,33.0,2269318194.0,1.9793376459998626
1.00E-04,1.00E+00,6,0,26523,33,18.71792873036517,10408901,6.799279451370239,214638935,1.0,19795337802.0,6.79858038499998,1.0,19624298130.0,6.6810264910000114,348.0,13050447777.0,1.7390596220003545,34.0,13972880859.0,2.1346873409998466,11696.0,544226100.0,0.26929797999758875,344.0,319152193.0,0.07891323099988767,344.0,0.0,0.1329604729996845,33.0,5642558658.0,4.544253286000071
1.00E-04,1.00E+00,7,0,39816,34,19.329222533708805,19148184,15.308173894882202,382802245,1.0,50492764475.0,15.307423397999969,1.0,50108784371.0,15.134683264000046,348.0,35129496404.0,4.712865542000827,35.0,37042471690.0,5.334743376999654,12040.0,1047398450.0,0.42069969700776255,344.0,841743558.0,0.11283053299973744,344.0,0.0,0.19763307999892277,34.0,13052616048.0,9.79624681000007
1.00E-04,1.00E+00,8,0,56943,34,19.83884399145755,33756104,33.101548194885254,669262325,1.0,112622904169.0,33.10073762500008,1.0,111862764367.0,32.730946918000086,348.0,82308717702.0,9.771984671999917,35.0,86002294902.0,10.67645313999958,12040.0,1975565130.0,0.6139587710082424,344.0,2545870336.0,0.21608776999971724,344.0,0.0,0.2695951239993519,34.0,25840881144.0,22.049402188000272
1.00E-04,1.00E+00,9,0,78390,35,19.888594252687504,54088916,73.57154750823975,1067990475,1.0,233758909241.0,73.57073094999998,1.0,232340843735.0,72.66918205000002,348.0,176147725932.0,20.61202363700147,36.0,182686288338.0,22.13584306000041,12384.0,3303843768.0,0.8845110610017173,344.0,5286201784.0,0.44745821700075794,344.0,0.0,0.3979135669997049,35.0,49626805410.0,50.5264252930001
1.00E-04,1.00E+00,10,0,104643,35,19.69849505582896,84024811,164.2584867477417,1660938479,1.0,447957079024.0,164.257566205,1.0,445487796472.0,161.89189352300002,348.0,348072941111.0,42.92100060799976,36.0,359033188613.0,45.53331238999999,12384.0,5320555272.0,1.231062573001168,344.0,10913688831.0,0.7688701229994876,344.0,0.0,0.5523545440005364,35.0,86417564310.0,116.35053265800025


==> flops/flops.N2div.3d.default.csv <==
beta,alpha,degree,level,dofs,iterations,condest,nonzeros,time,memory,SNESSolve_count,SNESSolve_flops,SNESSolve_time,KSPSolve_count,KSPSolve_flops,KSPSolve_time,PCSetUp_count,PCSetUp_flops,PCSetUp_time,PCApply_count,PCApply_flops,PCApply_time,MatSolve_count,MatSolve_flops,MatSolve_time,MatCholFctrNum_count,MatCholFctrNum_flops,MatCholFctrNum_time,MatCholFctrSym_count,MatCholFctrSym_flops,MatCholFctrSym_time,mult_count,mult_flops,mult_time
1.00E-04,1.00E+00,2,0,3240,24,6.910030945211189,504648,0.42195558547973633,18950555,1.0,84989047.0,0.42127201500000044,1.0,56993779.0,0.24937292700000002,280.0,28751808.0,0.22718566900000114,25.0,20624182.0,0.19289841600000024,7000.0,18054700.0,0.04307424099999535,280.0,2278101.0,0.013648804000002457,280.0,0.0,0.020466825000004185,24.0,35579088.0,0.05577874000000094
1.00E-04,1.00E+00,3,0,7020,27,9.416260140101112,2311920,0.5628809928894043,46470192,1.0,526676311.0,0.562224858,1.0,299319199.0,0.3260144470000004,280.0,242943096.0,0.3419619859999976,28.0,112756114.0,0.25683843799999995,7840.0,89531344.0,0.07510704399999879,280.0,22471149.0,0.029164735000000164,280.0,0.0,0.033988556999999364,27.0,184639662.0,0.06831419200000033
1.00E-04,1.00E+00,4,0,12960,29,11.026787627552377,8073855,1.307765007019043,130481244,1.0,2481049268.0,1.307097793,1.0,1163991488.0,0.7309381719999997,280.0,1435929249.0,0.7496232539999981,30.0,474141765.0,0.5160688600000007,8400.0,330032640.0,0.2288269250000292,280.0,142586544.0,0.06687867299999883,280.0,0.0,0.10202612499999697,29.0,686039544.0,0.21343413399999722
1.00E-04,1.00E+00,5,0,21546,30,12.133565189188367,22832217,3.5737900733947754,341612416,1.0,9640886470.0,3.5730332360000006,1.0,3680533984.0,1.6668326530000002,280.0,6556440477.0,2.3180441879999982,31.0,1624356823.0,1.0364739610000022,8680.0,957233128.0,0.4867962239999226,280.0,664484610.0,0.16443902199999538,280.0,0.0,0.2631324419999945,30.0,2049627240.0,0.628253925000001
1.00E-04,1.00E+00,6,0,33264,30,12.923648092526726,57213774,11.238691091537476,830575780,1.0,32826148315.0,11.238001921,1.0,10824191545.0,3.8061817930000004,280.0,24996139986.0,8.360495830999994,31.0,5706909472.0,1.9858821990000166,8680.0,2538295996.0,0.875391689999649,280.0,3164521359.0,0.4040192589999805,280.0,0.0,0.5629125429999959,30.0,5107169880.0,1.8176614439999987
1.00E-04,1.00E+00,7,0,48600,30,13.502435952008797,133993134,30.945072174072266,1931284778,1.0,104883902737.0,30.944340281,1.0,34728880909.0,8.488889360000002,280.0,86256721038.0,24.780475129999957,31.0,23233984672.0,4.298507190999999,8680.0,6743491132.0,1.6784702690005417,280.0,16484499759.0,1.2739361680000272,280.0,0.0,1.1194505819999776,30.0,11480121900.0,4.1861014779999905
1.00E-04,1.00E+00,8,0,68040,30,13.953398582033145,297258435,77.48282170295715,4249076699,1.0,309748538734.0,77.482109278,1.0,119549887510.0,19.580417331000007,280.0,268924646775.0,63.219047330000265,31.0,96781890793.0,9.345337858999898,8680.0,17289078448.0,3.465550423999588,280.0,79484408004.0,3.682889633000002,280.0,0.0,1.962722384000159,30.0,22747312620.0,10.229550386


==> flops/flops.N2div.3d.demkowicz.csv <==
beta,alpha,degree,level,dofs,iterations,condest,nonzeros,time,memory,SNESSolve_count,SNESSolve_flops,SNESSolve_time,KSPSolve_count,KSPSolve_flops,KSPSolve_time,PCSetUp_count,PCSetUp_flops,PCSetUp_time,PCApply_count,PCApply_flops,PCApply_time,MatSolve_count,MatSolve_flops,MatSolve_time,MatCholFctrNum_count,MatCholFctrNum_flops,MatCholFctrNum_time,MatCholFctrSym_count,MatCholFctrSym_flops,MatCholFctrSym_time,mult_count,mult_flops,mult_time
1.00E-04,1.00E+00,2,0,3240,28,9.285660171444285,239292,0.5562939643859863,15534789,1.0,76574225.0,0.5555729660000002,1.0,75085283.0,0.4820532100000001,283.0,19055594.0,0.3834797689999987,29.0,32656246.0,0.4412793190000013,8120.0,10476482.0,0.03774086000001242,280.0,860402.0,0.004329898999995585,280.0,0.0,0.015381715999999379,28.0,41508936.0,0.04020008200000147
1.00E-04,1.00E+00,3,0,7020,31,11.249555069779019,552600,0.5604972839355469,22277393,1.0,369171071.0,0.559862989,1.0,362318525.0,0.48718747800000006,283.0,106963994.0,0.34430061199999606,32.0,148120624.0,0.41038292100000096,8960.0,26448704.0,0.03991608499999488,280.0,3741158.0,0.014511450000001425,280.0,0.0,0.027763260000003065,31.0,211993686.0,0.07607021100000155
1.00E-04,1.00E+00,4,0,12960,33,12.681458567565558,1162935,0.8695452213287354,34701649,1.0,1371436074.0,0.8687968230000003,1.0,1347753618.0,0.789737921,283.0,452690957.0,0.4349609039999969,34.0,562759359.0,0.5454454360000014,9520.0,58781308.0,0.06469071100002477,280.0,12343853.0,0.016935319000001225,280.0,0.0,0.035946642999995504,33.0,780665688.0,0.24237126100000106
1.00E-04,1.00E+00,5,0,21546,34,14.16550994805012,2216097,1.7057979106903076,55518041,1.0,4224083054.0,1.7051041220000003,1.0,4155719054.0,1.6090853859999998,283.0,1559651375.0,0.691000782999998,35.0,1825396429.0,0.8754169979999977,9800.0,114874130.0,0.11260378199998256,280.0,33495707.0,0.03308085900000002,280.0,0.0,0.02590549199999881,34.0,2322910872.0,0.7301584219999988
1.00E-04,1.00E+00,6,0,33264,35,15.256081614072517,3887046,4.000202655792236,89420821,1.0,11246157991.0,3.999456842,1.0,11075852467.0,3.873485382,283.0,4522016900.0,1.4007330149999877,36.0,5105712224.0,1.6584080910000036,10080.0,206744328.0,0.15304963399997984,280.0,78882104.0,0.03484209699999763,280.0,0.0,0.05521853299999879,35.0,5958364860.0,2.2112527239999977
1.00E-04,1.00E+00,7,0,48600,36,16.00672831567848,6379902,8.941971063613892,140741029,1.0,27012884271.0,8.941151352,1.0,26630116341.0,8.723901734999998,283.0,11624270168.0,3.0806462189999912,37.0,12836279736.0,3.4775020290000063,10360.0,348191386.0,0.21886723200001867,280.0,166951712.0,0.04763881300001138,280.0,0.0,0.06341231699999561,36.0,13776146280.0,5.241488823999992
1.00E-04,1.00E+00,8,0,68040,36,16.55347531188392,9927945,21.346339464187622,213914937,1.0,56275718388.0,21.345545549999997,1.0,55517338554.0,20.914420994999997,283.0,25938870023.0,6.646129923999952,37.0,28195796925.0,7.3391432489999975,10360.0,541210174.0,0.2754798000000136,280.0,325139123.0,0.06531211600002962,280.0,0.0,0.11084211099998598,36.0,27296775144.0,13.568658358000004
1.00E-04,1.00E+00,9,0,92070,36,17.086531280164998,14996290,53.96090126037598,321480415,1.0,110403526839.0,53.960093246,1.0,108987979479.0,52.89111257900001,283.0,53934038212.0,15.657825278999972,37.0,58001390154.0,17.024685705999975,10360.0,835781234.0,0.362607189000677,280.0,637196188.0,0.1287126019999434,280.0,0.0,0.11455591600001469,36.0,50953075920.0,35.85781654300001
1.00E-04,1.00E+00,10,0,121176,37,17.471769814635746,21560364,135.78388118743896,463995835,1.0,204127358177.0,135.783037311,1.0,201661461893.0,132.58834172200002,283.0,103517556014.0,29.85603878300016,38.0,110386946662.0,32.27656760399996,10640.0,1233392828.0,0.45057228900043356,280.0,1099434602.0,0.16591155199982666,280.0,0.0,0.1699288520000124,37.0,91229195484.0,100.30099615500005


==> results/CG.3d.demkowicz.afw.csv <==
beta,Aalpha,degree,level,dofs,nonzeros,memory,Aiterations,Acondest,Atime,Balpha,Biterations,Bcondest,Btime,Calpha,Citerations,Ccondest,Ctime
1.00E+00,1.00E+03,2,0,343,8421,0,18,4.858216388929146,0.1489865779876709,1.00E+00,19,4.815767472679907,0.025577068328857422,1.00E-03,19,4.630708472996997,0.02582693099975586
1.00E+00,1.00E+03,3,0,1000,65544,0,19,5.013242668330389,0.11057353019714355,1.00E+00,19,4.918220807476713,0.026274442672729492,1.00E-03,17,4.211570635501856,0.024158239364624023
1.00E+00,1.00E+03,4,0,2197,308744,0,19,4.953607533910139,2.6507155895233154,1.00E+00,19,4.868049507188125,0.031743526458740234,1.00E-03,17,4.48092907872843,0.0288999080657959
1.00E+00,1.00E+03,5,0,4096,1035239,0,19,4.981949117792893,2.9901881217956543,1.00E+00,19,4.886763215949587,0.04755711555480957,1.00E-03,16,4.38353444644071,0.04230785369873047
1.00E+00,1.00E+03,6,0,6859,2815463,0,19,4.989558534045516,4.05031156539917,1.00E+00,19,4.886725484517578,0.0921480655670166,1.00E-03,16,4.398261825209578,0.08530259132385254
1.00E+00,1.00E+03,7,0,10648,6566456,0,19,4.957734579615383,6.180985689163208,1.00E+00,19,4.8644298739859515,0.24035310745239258,1.00E-03,16,4.379628976028513,0.31861305236816406
1.00E+00,1.00E+03,2,1,2197,49728,0,26,9.870432845789972,0.5539333820343018,1.00E+00,27,9.750169103643838,0.0656423568725586,1.00E-03,19,4.7079420290979614,0.04815864562988281
1.00E+00,1.00E+03,3,1,6859,501506,0,26,9.743603042413154,0.13886022567749023,1.00E+00,26,9.608751179766687,0.07335543632507324,1.00E-03,19,4.834646187762053,0.05538797378540039
1.00E+00,1.00E+03,4,1,15625,2455820,0,26,9.774566967659347,0.18147873878479004,1.00E+00,26,9.635976030509292,0.10734939575195312,1.00E-03,18,4.980475463695525,0.08246922492980957
1.00E+00,1.00E+03,5,1,29791,8328023,0,26,9.708027975218481,0.3179483413696289,1.00E+00,25,9.557255437031337,0.21617937088012695,1.00E-03,19,4.928870601508769,0.1837625503540039
1.00E+00,1.00E+03,6,1,50653,22582081,0,25,9.697170401105305,0.6818583011627197,1.00E+00,25,9.559429982391283,0.5305016040802002,1.00E-03,19,4.897911595482262,0.45831799507141113
1.00E+00,1.00E+03,7,1,79507,52664501,0,25,9.64054177939412,1.6190733909606934,1.00E+00,25,9.51356262300765,1.3582556247711182,1.00E-03,18,4.883930392358879,1.1928608417510986
1.00E+00,1.00E+03,2,2,15625,379264,0,32,13.606813854675476,0.35884857177734375,1.00E+00,32,13.537206159590685,0.1141664981842041,1.00E-03,20,5.082397265498315,0.07539224624633789
1.00E+00,1.00E+03,3,2,50653,3988958,0,31,14.158537242467329,0.443727970123291,1.00E+00,31,14.079037242062824,0.1907801628112793,1.00E-03,19,4.894624892051721,0.13194966316223145
1.00E+00,1.00E+03,4,2,117649,19740324,0,30,14.066513140780284,0.9432823657989502,1.00E+00,30,13.974117759809294,0.45669054985046387,1.00E-03,19,4.799697332581142,0.3412363529205322
1.00E+00,1.00E+03,5,2,226981,67074389,0,30,14.199072793037816,1.7329468727111816,1.00E+00,30,14.114156256021976,1.2066442966461182,1.00E-03,18,4.741738117926607,0.8837521076202393
1.00E+00,1.00E+03,6,2,389017,181895599,0,30,14.18023121080061,4.0738420486450195,1.00E+00,30,14.095431752401108,3.053468942642212,1.00E-03,18,4.745292476006606,2.37384295463562
1.00E+00,1.00E+03,7,2,614125,423899553,0,29,14.018090674405737,10.117634534835815,1.00E+00,29,13.93924687375272,8.143863201141357,1.00E-03,18,4.7635774609945525,6.574822664260864


==> results/CG.3d.demkowicz.afw.facet.csv <==
beta,Aalpha,degree,level,dofs,nonzeros,memory,Aiterations,Acondest,Atime,Balpha,Biterations,Bcondest,Btime,Calpha,Citerations,Ccondest,Ctime
1.00E+00,1.00E+03,2,0,343,8421,0,18,4.858216388929587,0.15240931510925293,1.00E+00,19,4.81576747267991,0.026913166046142578,1.00E-03,19,4.630708472996995,0.025791168212890625
1.00E+00,1.00E+03,3,0,1000,65544,0,19,5.013242668330389,0.1081533432006836,1.00E+00,19,4.918220807476713,0.02604532241821289,1.00E-03,17,4.211570635501851,0.024048328399658203
1.00E+00,1.00E+03,4,0,2197,268469,0,23,7.220837710849659,0.24829649925231934,1.00E+00,23,7.198598223694251,0.04963827133178711,1.00E-03,22,6.888365128956251,0.04860186576843262
1.00E+00,1.00E+03,5,0,4096,771007,0,24,7.854705747227606,0.21395254135131836,1.00E+00,24,7.834915117492947,0.07100319862365723,1.00E-03,23,7.648284819478056,0.06892275810241699
1.00E+00,1.00E+03,6,0,6859,1775833,0,26,9.199712690745113,0.3638002872467041,1.00E+00,26,9.177989017122846,0.11836457252502441,1.00E-03,24,7.866818778042063,0.11348271369934082
1.00E+00,1.00E+03,7,0,10648,3534596,0,27,9.85526395413954,0.42377614974975586,1.00E+00,27,9.830275775150643,0.2369859218597412,1.00E-03,24,7.940676053151724,0.22620677947998047
1.00E+00,1.00E+03,2,1,2197,49728,0,26,9.870432845789997,0.556405782699585,1.00E+00,27,9.750169103643817,0.06490755081176758,1.00E-03,19,4.707942029097963,0.04686713218688965
1.00E+00,1.00E+03,3,1,6859,501506,0,26,9.743603042413115,0.13607406616210938,1.00E+00,26,9.608751179766694,0.07382345199584961,1.00E-03,19,4.834646187762053,0.056386470794677734
1.00E+00,1.00E+03,4,1,15625,2147228,0,30,11.832512210151153,0.9710423946380615,1.00E+00,30,11.779400444035955,0.26013851165771484,1.00E-03,23,7.00326835470023,0.21795225143432617
1.00E+00,1.00E+03,5,1,29791,6246055,0,32,13.796779937434962,0.479522705078125,1.00E+00,32,13.778219536886729,0.4002854824066162,1.00E-03,26,9.29253384455937,0.35048890113830566
1.00E+00,1.00E+03,6,1,50653,14485666,0,36,17.301160015599464,0.8401682376861572,1.00E+00,36,17.278184134763233,0.7603416442871094,1.00E-03,29,11.369311286200935,0.670813798904419
1.00E+00,1.00E+03,7,1,79507,29020373,0,39,20.287278029442177,1.6691615581512451,1.00E+00,39,20.265753480603724,1.5856685638427734,1.00E-03,32,13.983093412488856,1.4221229553222656
1.00E+00,1.00E+03,2,2,15625,379264,0,32,13.606813854675472,0.356769323348999,1.00E+00,32,13.537206159590731,0.11311912536621094,1.00E-03,20,5.082397265498315,0.07522201538085938
1.00E+00,1.00E+03,3,2,50653,3988958,0,31,14.158537242467157,0.4408564567565918,1.00E+00,31,14.079037242062874,0.18879914283752441,1.00E-03,19,4.894624892051725,0.13050246238708496
1.00E+00,1.00E+03,4,2,117649,17292630,0,32,14.811157906528704,1.1449768543243408,1.00E+00,32,14.74282241317912,0.9969496726989746,1.00E-03,25,8.509356031150553,0.8683888912200928
1.00E+00,1.00E+03,5,2,226981,50570373,0,33,14.64693568954261,1.9382483959197998,1.00E+00,33,14.594831662090716,1.8173344135284424,1.00E-03,29,11.323290880410234,1.6924843788146973
1.00E+00,1.00E+03,6,2,389017,117699379,0,36,17.453733545027003,3.961132526397705,1.00E+00,36,17.448349627048405,3.8163650035858154,1.00E-03,32,13.899546017697716,3.556962728500366
1.00E+00,1.00E+03,7,2,614125,236332056,0,39,20.67863271164897,8.930909872055054,1.00E+00,39,20.673329062940393,8.74664306640625,1.00E-03,35,16.932572679285204,8.24656867980957


==> results/N1curl.3d.demkowicz.afw.csv <==
beta,Aalpha,degree,level,dofs,nonzeros,memory,Aiterations,Acondest,Atime,Balpha,Biterations,Bcondest,Btime,Calpha,Citerations,Ccondest,Ctime
1.00E+00,1.00E+03,2,0,1314,125225,0,23,6.539500744756511,0.3511490821838379,1.00E+00,23,6.498325154251292,0.040975332260131836,1.00E-03,17,4.226310059250482,0.03084278106689453
1.00E+00,1.00E+03,3,0,3591,801615,0,21,5.779994557307537,1.0364007949829102,1.00E+00,21,5.7558090495565555,0.053487539291381836,1.00E-03,18,4.470694691769214,0.048116207122802734
1.00E+00,1.00E+03,4,0,7596,3357445,0,21,5.821641065548714,1.3327691555023193,1.00E+00,21,5.800987694326755,0.1162874698638916,1.00E-03,18,4.840546688666112,0.11141777038574219
1.00E+00,1.00E+03,5,0,13815,10655336,0,20,5.780706901509979,2.218609571456909,1.00E+00,21,5.789040526126266,0.3838942050933838,1.00E-03,19,5.064880809281751,0.363739013671875
1.00E+00,1.00E+03,6,0,22734,27712353,0,20,5.786655665899043,5.512606620788574,1.00E+00,21,5.800316704211851,1.638793706893921,1.00E-03,19,5.227901037531211,1.5971226692199707
1.00E+00,1.00E+03,7,0,34839,62928358,0,20,5.792913418464375,13.935614585876465,1.00E+00,21,5.805784407107171,5.209841251373291,1.00E-03,19,5.327430819780032,5.11738133430481
1.00E+00,1.00E+03,2,1,9324,924349,0,27,9.750723728882711,10.867993116378784,1.00E+00,28,9.730557886994392,0.2617197036743164,1.00E-03,20,5.407758410954473,0.19397473335266113
1.00E+00,1.00E+03,3,1,26298,6446370,0,25,8.314305074236144,0.5303657054901123,1.00E+00,25,8.284634286421998,0.35465121269226074,1.00E-03,20,5.2482480737787816,0.28830766677856445
1.00E+00,1.00E+03,4,1,56664,27135337,0,25,8.739699829648151,1.048546552658081,1.00E+00,25,8.679374038687326,0.756566047668457,1.00E-03,20,5.36007238776892,0.6446995735168457
1.00E+00,1.00E+03,5,1,104310,85714384,0,24,8.903019273285166,2.728131055831909,1.00E+00,25,8.884902799888081,2.2745237350463867,1.00E-03,20,5.398369346831151,2.0060765743255615
1.00E+00,1.00E+03,6,1,173124,223736529,0,24,8.357306014211575,11.122268199920654,1.00E+00,24,8.329077181060283,8.973966360092163,1.00E-03,20,5.454800762639669,8.427737474441528
1.00E+00,1.00E+03,7,1,266994,506223922,0,24,8.863985999752858,35.69707798957825,1.00E+00,24,8.834165643111941,28.524566173553467,1.00E-03,20,5.474333261197895,27.266644954681396
1.00E+00,1.00E+03,2,2,70056,7538909,0,31,12.254418747270517,1.206209659576416,1.00E+00,31,12.277616962799943,0.7179510593414307,1.00E-03,22,6.245032670293622,0.5382740497589111
1.00E+00,1.00E+03,3,2,200988,52365395,0,29,11.964740710395638,1.9959535598754883,1.00E+00,29,12.004737726671918,1.379607915878296,1.00E-03,21,5.723966734189785,1.080620527267456
1.00E+00,1.00E+03,4,2,437328,219549709,0,29,11.760298281501024,5.51953387260437,1.00E+00,29,11.802246445409901,4.15558934211731,1.00E-03,20,5.595863392338556,3.2808427810668945
1.00E+00,1.00E+03,5,2,810180,688411782,0,28,11.533598538029075,16.995369911193848,1.00E+00,28,11.572033023545693,13.645556688308716,1.00E-03,20,5.581719756215358,11.430433750152588
1.00E+00,1.00E+03,6,2,1350648,1793812823,0,27,11.41660957790271,63.58112978935242,1.00E+00,28,11.519585179970141,54.417251110076904,1.00E-03,20,5.612025191257751,48.36361479759216
1.00E+00,1.00E+03,7,2,2089836,4057248280,0,27,11.835334148436228,230.53643369674683,1.00E+00,27,11.882535261371546,139.98740601539612,1.00E-03,20,5.618391074480442,120.16707634925842


==> results/N1curl.3d.demkowicz.afw.facet.csv <==
beta,Aalpha,degree,level,dofs,nonzeros,memory,Aiterations,Acondest,Atime,Balpha,Biterations,Bcondest,Btime,Calpha,Citerations,Ccondest,Ctime
1.00E+00,1.00E+03,2,0,1314,125225,0,23,6.539500744756277,0.34431028366088867,1.00E+00,23,6.498325154251287,0.03980302810668945,1.00E-03,17,4.226310059250484,0.030574321746826172
1.00E+00,1.00E+03,3,0,3591,631047,0,21,5.897008884561499,0.5287976264953613,1.00E+00,23,6.797723663579116,0.0784294605255127,1.00E-03,35,15.00032079176012,0.09494638442993164
1.00E+00,1.00E+03,4,0,7596,2058981,0,22,6.530171664315201,0.536475419998169,1.00E+00,24,7.501419024689473,0.13884449005126953,1.00E-03,39,19.245870745220923,0.19029831886291504
1.00E+00,1.00E+03,5,0,13815,5129341,0,23,7.255017855250788,1.192345380783081,1.00E+00,25,7.972773822832956,0.35588693618774414,1.00E-03,40,20.270616394887536,0.48047614097595215
1.00E+00,1.00E+03,6,0,22734,10838829,0,23,7.353046327955271,2.2139599323272705,1.00E+00,25,8.127219522316638,0.9079208374023438,1.00E-03,41,20.68202106403189,1.1905145645141602
1.00E+00,1.00E+03,7,0,34839,20322900,0,23,7.118972455630322,4.179696321487427,1.00E+00,25,8.32047637436,3.012634038925171,1.00E-03,41,21.809978372951896,3.7491633892059326
1.00E+00,1.00E+03,2,1,9324,924349,0,27,9.75072372888077,10.864381074905396,1.00E+00,28,9.730557886994395,0.25922393798828125,1.00E-03,20,5.407758410954475,0.19257783889770508
1.00E+00,1.00E+03,3,1,26298,5106657,0,27,12.080777152177042,1.9946365356445312,1.00E+00,30,12.575796233879611,0.4926295280456543,1.00E-03,36,16.448774462576303,0.5620644092559814
1.00E+00,1.00E+03,4,1,56664,16912521,0,32,17.366315588319647,1.1165730953216553,1.00E+00,35,18.070564515799543,1.019223928451538,1.00E-03,42,22.789679071418377,1.1466846466064453
1.00E+00,1.00E+03,5,1,104310,42496199,0,33,18.833312933173435,2.532304525375366,1.00E+00,37,19.60688644266935,2.542531728744507,1.00E-03,44,24.441842950787766,2.8752098083496094
1.00E+00,1.00E+03,6,1,173124,89930757,0,34,20.314414012356867,6.298426628112793,1.00E+00,38,21.19185549001091,6.555240154266357,1.00E-03,45,25.314899948763454,7.286962032318115
1.00E+00,1.00E+03,7,1,266994,170050742,0,35,20.700223707368625,18.946691751480103,1.00E+00,39,21.864239922903167,20.356176614761353,1.00E-03,45,25.15591649698159,21.18988847732544
1.00E+00,1.00E+03,2,2,70056,7538909,0,31,12.254418747272661,1.1979444026947021,1.00E+00,31,12.27761696279996,0.7156074047088623,1.00E-03,22,6.245032670293625,0.5360901355743408
1.00E+00,1.00E+03,3,2,200988,41708927,0,29,12.101933754757328,2.1622767448425293,1.00E+00,30,12.549872207627716,1.804244041442871,1.00E-03,33,13.868054029151551,1.8952200412750244
1.00E+00,1.00E+03,4,2,437328,138395869,0,32,14.696792784628176,4.881922721862793,1.00E+00,35,17.9688662576929,4.831042289733887,1.00E-03,39,18.753627244606168,5.153911352157593
1.00E+00,1.00E+03,5,2,810180,347858902,0,33,18.137684472760935,13.471680641174316,1.00E+00,37,19.720935280036315,14.162903070449829,1.00E-03,41,20.8456701437862,15.200676202774048
1.00E+00,1.00E+03,6,2,1350648,734307275,0,34,20.003219259656987,36.61626124382019,1.00E+00,38,21.15102881264317,38.81513452529907,1.00E-03,42,22.025406235972465,41.35963821411133
1.00E+00,1.00E+03,7,2,2089836,1387841715,0,35,19.317091886498993,112.70343375205994,1.00E+00,38,21.318359488031415,115.01936411857605,1.00E-03,42,21.956174135084286,126.98949337005615


==> results/N1curl.3d.demkowicz.hiptmair-red.csv <==
beta,Aalpha,degree,level,dofs,nonzeros,memory,Aiterations,Acondest,Atime,Balpha,Biterations,Bcondest,Btime,Calpha,Citerations,Ccondest,Ctime
1.00E+00,1.00E+03,2,0,1314,48450,0,25,8.149596393157497,1.0424537658691406,1.00E+00,27,8.794467039859798,0.06648588180541992,1.00E-03,58,41.399026564185554,0.11386394500732422
1.00E+00,1.00E+03,3,0,3591,331005,0,26,10.257424284188941,1.0240280628204346,1.00E+00,28,10.568510907664848,0.07919907569885254,1.00E-03,94,110.85786303277946,0.21122097969055176
1.00E+00,1.00E+03,4,0,7596,1568786,0,26,11.589371679558923,1.7549347877502441,1.00E+00,29,11.840862079994213,0.13385510444641113,1.00E-03,-100,181.61897729869565,0.3566019535064697
1.00E+00,1.00E+03,5,0,13815,5397181,0,27,12.542235446452382,2.129600763320923,1.00E+00,29,12.74596790420581,0.3364288806915283,1.00E-03,-100,238.69802926215596,0.8795249462127686
1.00E+00,1.00E+03,6,0,22734,14865110,0,27,13.090640955370567,3.953313112258911,1.00E+00,30,13.272578676589163,0.903285026550293,1.00E-03,-100,278.96581779781314,2.1916375160217285
1.00E+00,1.00E+03,7,0,34839,35064881,0,27,13.415382136487485,8.968606233596802,1.00E+00,30,13.682783048573384,2.751674175262451,1.00E-03,-100,320.04300506671876,6.042271614074707
1.00E+00,1.00E+03,2,1,9324,286938,0,32,15.765325759310098,10.776535987854004,1.00E+00,35,16.819250087912458,0.4085252285003662,1.00E-03,64,50.3238566473101,0.67252516746521
1.00E+00,1.00E+03,3,1,26298,2526836,0,31,16.27428730430554,0.6541593074798584,1.00E+00,35,17.061985085912237,0.5136733055114746,1.00E-03,88,98.03867582091763,1.0969352722167969
1.00E+00,1.00E+03,4,1,56664,12392492,0,31,16.33924966274618,1.0083765983581543,1.00E+00,34,17.41556223091521,0.8614912033081055,1.00E-03,99,130.17739551029578,2.08925199508667
1.00E+00,1.00E+03,5,1,104310,43336739,0,31,16.981630885459204,2.2791495323181152,1.00E+00,34,17.803929357740653,2.149976968765259,1.00E-03,-100,155.87288722083375,5.172073602676392
1.00E+00,1.00E+03,6,1,173124,119566051,0,30,16.686050478150747,5.535260200500488,1.00E+00,34,17.47794838032557,5.705338954925537,1.00E-03,-100,172.60819364603344,13.266576766967773
1.00E+00,1.00E+03,7,1,266994,280702961,0,30,17.066905109051245,16.342223405838013,1.00E+00,34,17.84798165367373,16.53093957901001,1.00E-03,-100,184.95802594420215,35.796369552612305
1.00E+00,1.00E+03,2,2,70056,2311898,0,35,15.53472826226381,1.8117854595184326,1.00E+00,38,19.048399149184934,1.4091904163360596,1.00E-03,48,27.79085750558258,1.6733148097991943
1.00E+00,1.00E+03,3,2,200988,20172120,0,33,15.272546964379453,2.296867609024048,1.00E+00,36,19.00768509050069,1.9743680953979492,1.00E-03,58,42.01511458684083,2.781156301498413
1.00E+00,1.00E+03,4,2,437328,99564466,0,32,15.149465787162638,4.687660455703735,1.00E+00,36,18.701452753704398,4.362127304077148,1.00E-03,62,49.1260791865145,6.42890191078186
1.00E+00,1.00E+03,5,2,810180,348007175,0,32,16.33389724351519,13.007505416870117,1.00E+00,35,18.787212030762234,12.638566493988037,1.00E-03,64,54.19437175065588,20.048399686813354
1.00E+00,1.00E+03,6,2,1350648,961042313,0,31,16.6119116336936,35.07928991317749,1.00E+00,34,18.815311278986222,35.46115231513977,1.00E-03,66,58.62225121417954,57.81077194213867
1.00E+00,1.00E+03,7,2,2089836,2256580975,0,31,16.099850922991756,107.08600568771362,1.00E+00,34,18.97865378336585,112.2504894733429,1.00E-03,67,61.90895111554171,146.8648555278778


==> results/N1curl.3d.demkowicz.hiptmair-red.facet.csv <==
beta,Aalpha,degree,level,dofs,nonzeros,memory,Aiterations,Acondest,Atime,Balpha,Biterations,Bcondest,Btime,Calpha,Citerations,Ccondest,Ctime
1.00E+00,1.00E+03,2,0,1314,48450,0,25,8.149596393157628,1.0401971340179443,1.00E+00,27,8.794467039859807,0.0620577335357666,1.00E-03,58,41.39902656418574,0.11038613319396973
1.00E+00,1.00E+03,3,0,3591,220197,0,27,11.185448575394492,1.2986295223236084,1.00E+00,30,11.47204373401015,0.13134264945983887,1.00E-03,97,114.84807986516864,0.2702498435974121
1.00E+00,1.00E+03,4,0,7596,712193,0,28,12.67736157554172,1.4341797828674316,1.00E+00,31,12.914162699045633,0.18827390670776367,1.00E-03,-100,192.36497561301724,0.417133092880249
1.00E+00,1.00E+03,5,0,13815,1794889,0,28,13.773249668789296,2.2276015281677246,1.00E+00,31,14.023455860204452,0.3490934371948242,1.00E-03,-100,255.03737917857,0.838395357131958
1.00E+00,1.00E+03,6,0,22734,3816760,0,29,14.467857046274757,4.025926828384399,1.00E+00,32,14.685023324746158,0.7755787372589111,1.00E-03,-100,302.81787305315305,1.9371874332427979
1.00E+00,1.00E+03,7,0,34839,7204415,0,29,14.726573470735973,5.79601526260376,1.00E+00,32,15.226850561713752,1.7896311283111572,1.00E-03,-100,346.7774806943971,4.528682470321655
1.00E+00,1.00E+03,2,1,9324,286938,0,32,15.765325759310373,10.359044790267944,1.00E+00,35,16.819250087912383,0.40824460983276367,1.00E-03,64,50.32385664730996,0.6748824119567871
1.00E+00,1.00E+03,3,1,26298,1640372,0,33,17.979806425227324,1.2507903575897217,1.00E+00,37,18.63875914241445,0.705662727355957,1.00E-03,88,98.20542704378768,1.2655761241912842
1.00E+00,1.00E+03,4,1,56664,5567612,0,35,21.23875672059583,1.1812124252319336,1.00E+00,39,22.06151817020045,1.0563056468963623,1.00E-03,100,132.11676540576698,2.1861536502838135
1.00E+00,1.00E+03,5,1,104310,14251867,0,35,21.76510632531804,2.2301766872406006,1.00E+00,40,22.601458192112215,2.2006049156188965,1.00E-03,-100,160.72639544715517,4.7390313148498535
1.00E+00,1.00E+03,6,1,173124,30535876,0,36,22.577799886258767,4.972639322280884,1.00E+00,41,23.747558279091184,5.345104932785034,1.00E-03,-100,178.68649085145015,11.491282939910889
1.00E+00,1.00E+03,7,1,266994,57960023,0,37,22.89862135543901,12.044978380203247,1.00E+00,41,24.013680587606455,12.539954900741577,1.00E-03,-100,190.88798788315788,28.9596745967865
1.00E+00,1.00E+03,2,2,70056,2311898,0,35,15.534728262265823,1.817612886428833,1.00E+00,38,19.048399149184824,1.4054791927337646,1.00E-03,48,27.790857505582714,1.6591720581054688
1.00E+00,1.00E+03,3,2,200988,13080408,0,35,19.126412677494546,2.8038859367370605,1.00E+00,38,20.737108463622885,2.686180830001831,1.00E-03,57,40.67059202806954,3.391514301300049
1.00E+00,1.00E+03,4,2,437328,44530276,0,35,19.828999382094604,4.8163464069366455,1.00E+00,39,21.78339705189491,4.816401481628418,1.00E-03,62,48.50674716215235,6.6080687046051025
1.00E+00,1.00E+03,5,2,810180,114305467,0,36,21.83353786074092,11.614876985549927,1.00E+00,40,23.03441581937911,12.036432266235352,1.00E-03,65,54.29256401799664,17.595058917999268
1.00E+00,1.00E+03,6,2,1350648,245488013,0,36,22.529289770106466,29.093942165374756,1.00E+00,40,23.777944254319248,31.208455562591553,1.00E-03,68,58.952893783102134,48.39053463935852
1.00E+00,1.00E+03,7,2,2089836,466776130,0,37,22.14596374908722,76.8380606174469,1.00E+00,41,23.791622376952045,85.13764476776123,1.00E-03,69,62.01513719040698,139.02213382720947


==> results/N1curl.3d.demkowicz.hiptmair.csv <==
beta,Aalpha,degree,level,dofs,nonzeros,memory,Aiterations,Acondest,Atime,Balpha,Biterations,Bcondest,Btime,Calpha,Citerations,Ccondest,Ctime
1.00E+00,1.00E+03,2,0,1314,56649,0,24,8.096223117697216,0.3997325897216797,1.00E+00,26,8.72811585937324,0.06236743927001953,1.00E-03,35,14.186923199007445,0.06226348876953125
1.00E+00,1.00E+03,3,0,3591,467877,0,29,12.53219577333858,0.6363086700439453,1.00E+00,31,12.745313659663404,0.20901989936828613,1.00E-03,42,21.359082926634837,0.0948936939239502
1.00E+00,1.00E+03,4,0,7596,2431733,0,30,15.731941552330918,0.6105241775512695,1.00E+00,33,15.85310603192446,0.1463155746459961,1.00E-03,44,24.395532158123874,0.1980443000793457
1.00E+00,1.00E+03,5,0,13815,8853765,0,30,16.99412419762866,0.9572248458862305,1.00E+00,33,17.075167578706505,0.39888954162597656,1.00E-03,44,25.462173962084943,0.48629164695739746
1.00E+00,1.00E+03,6,0,22734,25180865,0,31,17.746892421393866,2.2310216426849365,1.00E+00,34,17.803243934643145,1.4852006435394287,1.00E-03,44,25.689658599091356,1.745701551437378
1.00E+00,1.00E+03,7,0,34839,62513135,0,31,18.199418691666434,5.518923282623291,1.00E+00,34,18.342234354060984,4.595519542694092,1.00E-03,42,25.693534458154225,4.957992076873779
1.00E+00,1.00E+03,2,1,9324,346752,0,32,16.175620357125158,10.753122806549072,1.00E+00,35,16.761603056241842,0.3535892963409424,1.00E-03,40,19.462749120218444,0.38525390625
1.00E+00,1.00E+03,3,1,26298,3587144,0,35,19.991376805053854,0.7141413688659668,1.00E+00,38,20.540472879578704,0.4956657886505127,1.00E-03,47,27.325099444082742,0.5900797843933105
1.00E+00,1.00E+03,4,1,56664,19350986,0,35,22.77591664872978,1.2181158065795898,1.00E+00,39,23.958533248407587,0.9860267639160156,1.00E-03,48,29.33384048626063,1.166027545928955
1.00E+00,1.00E+03,5,1,104310,70918983,0,35,23.490406651043557,2.982159376144409,1.00E+00,39,24.34186146495036,2.6470630168914795,1.00E-03,48,29.70971301243059,3.0783181190490723
1.00E+00,1.00E+03,6,1,173124,201433021,0,34,22.99776072531301,9.682827711105347,1.00E+00,39,23.963403485333565,9.222633123397827,1.00E-03,48,29.566202813954654,10.342199325561523
1.00E+00,1.00E+03,7,1,266994,493430075,0,35,23.72525788596534,28.418326139450073,1.00E+00,39,24.430601367111176,28.507721662521362,1.00E-03,47,29.57791284523713,29.073360681533813
1.00E+00,1.00E+03,2,2,70056,2767838,0,34,17.635527204783592,1.7674007415771484,1.00E+00,37,18.983585447809617,1.010246753692627,1.00E-03,38,17.105162790458948,1.0436675548553467
1.00E+00,1.00E+03,3,2,200988,28520880,0,36,21.780311347220966,2.5115180015563965,1.00E+00,40,23.277644607610913,1.755706548690796,1.00E-03,44,24.069938530697314,1.9370536804199219
1.00E+00,1.00E+03,4,2,437328,154681942,0,37,23.807241201735376,6.018448829650879,1.00E+00,40,25.43830658284794,4.870770454406738,1.00E-03,45,26.999007129431558,5.319233179092407
1.00E+00,1.00E+03,5,2,810180,568432451,0,36,24.158166750250196,17.916621685028076,1.00E+00,40,25.574380193139987,15.63152289390564,1.00E-03,45,27.293847072336334,17.04260754585266
1.00E+00,1.00E+03,6,2,1350648,1617062933,0,36,24.303391458225267,62.24058771133423,1.00E+00,39,25.585687521070135,56.95129895210266,1.00E-03,45,27.567720645729814,61.456053256988525
1.00E+00,1.00E+03,7,2,2089836,3931644883,0,36,24.56748915706575,187.41354298591614,1.00E+00,39,25.886173266559425,147.5810582637787,1.00E-03,45,27.72484606708958,142.49823689460754


==> results/N1curl.3d.demkowicz.hiptmair.facet.csv <==
beta,Aalpha,degree,level,dofs,nonzeros,memory,Aiterations,Acondest,Atime,Balpha,Biterations,Bcondest,Btime,Calpha,Citerations,Ccondest,Ctime
1.00E+00,1.00E+03,2,0,1314,56649,0,24,8.096223117701278,0.4024991989135742,1.00E+00,26,8.728115859373242,0.04681849479675293,1.00E-03,35,14.186923199007447,0.06176018714904785
1.00E+00,1.00E+03,3,0,3591,322077,0,29,13.670285744230249,0.5546462535858154,1.00E+00,32,13.868494457174032,0.24737119674682617,1.00E-03,46,25.1760179311452,0.1523885726928711
1.00E+00,1.00E+03,4,0,7596,1159448,0,31,15.891464899918455,0.8021903038024902,1.00E+00,34,16.042043972567857,0.20027637481689453,1.00E-03,50,29.525323435937533,0.2493574619293213
1.00E+00,1.00E+03,5,0,13815,3092905,0,33,17.563609097916366,0.9608504772186279,1.00E+00,35,17.70339536883617,0.4172828197479248,1.00E-03,50,30.02566924198427,0.534226655960083
1.00E+00,1.00E+03,6,0,22734,6812095,0,33,18.489991038866137,1.4339113235473633,1.00E+00,36,18.62939693003247,1.0163311958312988,1.00E-03,51,30.601455958638194,1.2739038467407227
1.00E+00,1.00E+03,7,0,34839,13172279,0,34,18.973474789083376,3.790297269821167,1.00E+00,37,19.361501370425657,3.071643590927124,1.00E-03,52,33.062868664377,3.585038900375366
1.00E+00,1.00E+03,2,1,9324,346752,0,32,16.175620357136506,11.26554274559021,1.00E+00,35,16.761603056241928,0.3398001194000244,1.00E-03,40,19.462749120218444,0.39312195777893066
1.00E+00,1.00E+03,3,1,26298,2420744,0,36,21.389098719321847,1.3716185092926025,1.00E+00,40,22.153553370321664,0.7440052032470703,1.00E-03,51,31.86513736055425,0.8652076721191406
1.00E+00,1.00E+03,4,1,56664,9035978,0,39,26.09342919449515,1.2777791023254395,1.00E+00,44,27.0947564817638,1.2215704917907715,1.00E-03,54,35.537131711746504,1.43770432472229
1.00E+00,1.00E+03,5,1,104310,24375391,0,40,27.0834509795633,2.905566453933716,1.00E+00,45,28.007054783946664,2.7901980876922607,1.00E-03,55,36.66639971784246,3.1582064628601074
1.00E+00,1.00E+03,6,1,173124,53974486,0,41,28.41864416201947,6.487496614456177,1.00E+00,46,29.507528233485885,6.862826585769653,1.00E-03,56,37.51932343287035,8.132882595062256
1.00E+00,1.00E+03,7,1,266994,104759447,0,42,28.262694127212065,18.85286831855774,1.00E+00,46,29.624225507394193,19.303388118743896,1.00E-03,56,37.877253300284075,21.35949206352234
1.00E+00,1.00E+03,2,2,70056,2767838,0,34,17.635527204769957,1.7841076850891113,1.00E+00,37,18.983585447809475,1.0167276859283447,1.00E-03,38,17.105162790459026,1.051241397857666
1.00E+00,1.00E+03,3,2,200988,19189680,0,38,23.58052405150454,2.9823038578033447,1.00E+00,42,25.06423498373919,2.9371933937072754,1.00E-03,47,26.482489540162916,3.242910861968994
1.00E+00,1.00E+03,4,2,437328,71861512,0,39,25.434432739775517,5.66754150390625,1.00E+00,43,26.91297693854617,5.730757474899292,1.00E-03,50,29.338525045555425,6.29610013961792
1.00E+00,1.00E+03,5,2,810180,194321443,0,40,27.394681222733375,14.599655866622925,1.00E+00,44,28.724071759350256,15.112211465835571,1.00E-03,51,31.082671947242282,16.67144012451172
1.00E+00,1.00E+03,6,2,1350648,431068553,0,41,28.510486728754643,38.48893117904663,1.00E+00,45,29.866302137809495,40.89749717712402,1.00E-03,52,32.26998664307158,45.206196784973145
1.00E+00,1.00E+03,7,2,2089836,837741010,0,41,28.30676672451207,115.81500005722046,1.00E+00,45,29.650841158891126,123.862637758255,1.00E-03,51,31.628331759548786,120.44137024879456


==> results/N1div.3d.demkowicz.afw.csv <==
beta,Aalpha,degree,level,dofs,nonzeros,memory,Aiterations,Acondest,Atime,Balpha,Biterations,Bcondest,Btime,Calpha,Citerations,Ccondest,Ctime
1.00E+00,1.00E+03,2,0,1620,121599,0,28,9.5182155305291,0.7987561225891113,1.00E+00,28,9.438780219465105,0.05432558059692383,1.00E-03,20,4.906152900063812,0.037865638732910156
1.00E+00,1.00E+03,3,0,4212,823140,0,30,11.270432382524847,0.22079014778137207,1.00E+00,30,11.218390284044142,0.07232546806335449,1.00E-03,21,5.739112432666605,0.05524635314941406
1.00E+00,1.00E+03,4,0,8640,3577140,0,31,12.633762561118976,0.4808695316314697,1.00E+00,31,12.586877140345363,0.18396568298339844,1.00E-03,23,7.230117705710109,0.15234899520874023
1.00E+00,1.00E+03,5,0,15390,11637855,0,32,13.602465094313251,0.8374454975128174,1.00E+00,32,13.564669694784651,0.6075179576873779,1.00E-03,25,8.59291497026521,0.5386226177215576
1.00E+00,1.00E+03,6,0,24948,31149297,0,32,14.226106725897099,2.540947914123535,1.00E+00,33,14.188496622364204,2.1912639141082764,1.00E-03,26,9.778402392973884,2.032461166381836
1.00E+00,1.00E+03,7,0,37800,75118950,0,32,14.67488515562847,8.1558997631073,1.00E+00,32,14.636551408806252,7.395151138305664,1.00E-03,27,10.732483837887786,7.154390573501587
1.00E+00,1.00E+03,2,1,12312,913212,0,39,18.90780544877692,2.3726747035980225,1.00E+00,40,19.589378437234526,0.4351234436035156,1.00E-03,27,8.804743255942203,0.2873828411102295
1.00E+00,1.00E+03,3,1,32400,6514362,0,39,18.973290919351747,0.7182812690734863,1.00E+00,39,19.48077379109687,0.5218250751495361,1.00E-03,30,11.231181647130477,0.41652774810791016
1.00E+00,1.00E+03,4,1,66960,28520874,0,39,19.247909307112472,1.7790014743804932,1.00E+00,39,19.690159015252704,1.2070143222808838,1.00E-03,32,12.974800146810699,1.0711393356323242
1.00E+00,1.00E+03,5,1,119880,92957724,0,38,19.17951029321405,4.218686580657959,1.00E+00,39,19.51187548602917,3.739135503768921,1.00E-03,33,14.270738345272461,3.463695764541626
1.00E+00,1.00E+03,6,1,195048,248965668,0,38,19.562983574512643,13.793451309204102,1.00E+00,39,19.923430145173132,12.793420314788818,1.00E-03,34,15.276969078358865,12.108222723007202
1.00E+00,1.00E+03,7,1,296352,588775306,0,38,19.245260226694313,44.540395975112915,1.00E+00,39,19.54160649903355,43.47914528846741,1.00E-03,35,15.96299288665716,41.65390753746033
1.00E+00,1.00E+03,2,2,95904,7333993,0,42,21.76494101646597,2.0428574085235596,1.00E+00,43,22.917227086843013,1.1754262447357178,1.00E-03,30,11.00310933915713,0.8692030906677246
1.00E+00,1.00E+03,3,2,254016,52107229,0,41,20.96136680475725,2.503566026687622,1.00E+00,42,21.922994615928165,1.8688850402832031,1.00E-03,34,14.053818990872575,1.573117971420288
1.00E+00,1.00E+03,4,2,527040,228078109,0,40,20.948126227788126,7.886615991592407,1.00E+00,41,21.827520941195612,6.331605911254883,1.00E-03,36,16.077424190022086,5.843207836151123
1.00E+00,1.00E+03,5,2,946080,743417929,0,40,20.48296246572726,26.165666341781616,1.00E+00,41,21.100145987314473,23.13667058944702,1.00E-03,37,17.567060826757032,21.88276505470276
1.00E+00,1.00E+03,6,2,1542240,1991217097,0,40,20.672926453556705,88.7230863571167,1.00E+00,41,21.27570516520697,80.88103485107422,1.00E-03,38,18.45315246839733,78.9661033153534
1.00E+00,1.00E+03,7,2,2346624,4669626845,0,39,20.777700880903105,248.68570256233215,1.00E+00,40,20.97723135687964,209.18839192390442,1.00E-03,38,19.128355794186103,197.62421250343323


==> results/N1div.3d.demkowicz.afw.facet.csv <==
beta,Aalpha,degree,level,dofs,nonzeros,memory,Aiterations,Acondest,Atime,Balpha,Biterations,Bcondest,Btime,Calpha,Citerations,Ccondest,Ctime
1.00E+00,1.00E+03,2,0,1620,54531,0,28,9.518231790858497,0.47246527671813965,1.00E+00,28,9.455558520167918,0.07139754295349121,1.00E-03,57,37.40393754433012,0.12467288970947266
1.00E+00,1.00E+03,3,0,4212,187452,0,31,12.188048151378787,0.3280630111694336,1.00E+00,32,12.15514256988367,0.09333443641662598,1.00E-03,67,52.354370087697525,0.16867661476135254
1.00E+00,1.00E+03,4,0,8640,500760,0,33,13.829273188267374,0.3787350654602051,1.00E+00,33,13.79831548605278,0.148118257522583,1.00E-03,72,62.392111412398286,0.27102017402648926
1.00E+00,1.00E+03,5,0,15390,1111095,0,34,15.024685092725129,0.7388174533843994,1.00E+00,34,15.000414589247335,0.3256096839904785,1.00E-03,72,63.864605875778615,0.595017671585083
1.00E+00,1.00E+03,6,0,24948,2164257,0,35,15.804849253874476,1.2286124229431152,1.00E+00,35,15.776597355129026,0.8392338752746582,1.00E-03,72,65.23664885945182,1.397773027420044
1.00E+00,1.00E+03,7,0,37800,3835206,0,35,16.388370899724315,3.0978078842163086,1.00E+00,35,16.3600829008584,2.227503538131714,1.00E-03,72,66.30196385360844,3.909135580062866
1.00E+00,1.00E+03,2,1,12312,376668,0,39,18.90781617611168,2.6331663131713867,1.00E+00,40,19.600694235684728,0.5396616458892822,1.00E-03,47,26.51500611044036,0.7020626068115234
1.00E+00,1.00E+03,3,1,32400,1428858,0,41,20.57885202331465,0.7836401462554932,1.00E+00,42,21.185978825073555,0.6291911602020264,1.00E-03,54,35.554961812857464,0.7965891361236572
1.00E+00,1.00E+03,4,1,66960,3909834,0,43,23.12561990449655,1.177722692489624,1.00E+00,44,23.158289229801316,1.045196533203125,1.00E-03,54,34.732644618543446,1.2315456867218018
1.00E+00,1.00E+03,5,1,119880,8743644,0,45,24.479750616373927,2.4212892055511475,1.00E+00,45,24.464990775769827,2.3189120292663574,1.00E-03,56,38.42253860232486,2.7662205696105957
1.00E+00,1.00E+03,6,1,195048,17085348,0,45,25.36595180945996,6.122488975524902,1.00E+00,46,25.41735159937827,6.069654703140259,1.00E-03,56,38.78121464111042,7.029470205307007
1.00E+00,1.00E+03,7,1,296352,30321018,0,46,26.475020842787153,17.335697412490845,1.00E+00,47,26.52875972710436,16.53881549835205,1.00E-03,56,40.057084716867536,18.844865798950195
1.00E+00,1.00E+03,2,2,95904,3041641,0,42,21.76494444882018,1.8509624004364014,1.00E+00,43,22.920959917462124,1.589648962020874,1.00E-03,35,14.21510121191871,1.3962571620941162
1.00E+00,1.00E+03,3,2,254016,11423197,0,43,22.504689345756656,2.531970977783203,1.00E+00,44,23.474400315393424,2.4085841178894043,1.00E-03,43,22.23283424164228,2.152146339416504
1.00E+00,1.00E+03,4,2,527040,31189789,0,44,23.413616499664137,4.748087406158447,1.00E+00,45,23.89988239182245,4.499653577804565,1.00E-03,47,26.79095450506939,4.686143398284912
1.00E+00,1.00E+03,5,2,946080,69705289,0,45,24.279595659917266,12.539096593856812,1.00E+00,45,24.260809861961754,12.300116062164307,1.00E-03,48,27.663382875680245,13.064885139465332
1.00E+00,1.00E+03,6,2,1542240,136174537,0,45,25.252730098016194,36.72677683830261,1.00E+00,46,25.25974094876436,36.36994457244873,1.00E-03,49,28.76055193335363,38.71591281890869
1.00E+00,1.00E+03,7,2,2346624,241643341,0,47,26.63368194950243,104.24177742004395,1.00E+00,47,26.585806195609894,108.21959638595581,1.00E-03,50,30.76287692596707,112.57682013511658


==> results/N1div.3d.demkowicz.afw0.csv <==
beta,Aalpha,degree,level,dofs,nonzeros,memory,Aiterations,Acondest,Atime,Balpha,Biterations,Bcondest,Btime,Calpha,Citerations,Ccondest,Ctime
1.00E+00,1.00E+03,2,0,1620,153054,0,16,3.4458557961144236,0.8190538883209229,1.00E+00,16,3.5326631262828103,0.0330047607421875,1.00E-03,13,2.6989249045246044,0.027078866958618164
1.00E+00,1.00E+03,3,0,4212,896940,0,17,3.658182169639071,0.6693062782287598,1.00E+00,17,3.741530511421745,0.04793667793273926,1.00E-03,13,2.84184905352123,0.040349483489990234
1.00E+00,1.00E+03,4,0,8640,3557980,0,17,3.807874149219414,1.2581067085266113,1.00E+00,17,3.8939210813056455,0.15430879592895508,1.00E-03,14,3.173423750257933,0.14297962188720703
1.00E+00,1.00E+03,5,0,15390,10868535,0,17,3.8988975157179677,2.787607192993164,1.00E+00,17,3.983370699418716,0.7955751419067383,1.00E-03,14,3.385262568844918,0.6081860065460205
1.00E+00,1.00E+03,6,0,24948,27770544,0,17,3.948976147300483,7.376897096633911,1.00E+00,17,4.0394723143952875,2.5519936084747314,1.00E-03,15,3.573921298965882,2.526127815246582
1.00E+00,1.00E+03,7,0,37800,62637110,0,17,3.9806259001691515,20.47098445892334,1.00E+00,17,4.070864376235737,9.25624394416809,1.00E-03,15,3.6844546095606674,9.275851964950562
1.00E+00,1.00E+03,2,1,12312,1202364,0,21,5.894628746312191,2.439222574234009,1.00E+00,21,5.965930806467158,0.22123932838439941,1.00E-03,16,3.438523043800494,0.17636442184448242
1.00E+00,1.00E+03,3,1,32400,7260606,0,20,5.693846213116089,0.48313188552856445,1.00E+00,21,5.878344257761602,0.3124425411224365,1.00E-03,17,3.7413358237099716,0.26686906814575195
1.00E+00,1.00E+03,4,1,66960,28792494,0,20,5.597849694494704,1.2526555061340332,1.00E+00,20,5.810479760091408,0.8820478916168213,1.00E-03,17,3.9299515004457697,0.8350777626037598
1.00E+00,1.00E+03,5,1,119880,87796089,0,19,5.467491146702772,4.095365047454834,1.00E+00,20,5.713454933150208,3.4289772510528564,1.00E-03,17,4.037360028718796,3.299851417541504
1.00E+00,1.00E+03,6,1,195048,224136675,0,19,5.466530938631218,16.954967737197876,1.00E+00,20,5.730682018335181,13.230347156524658,1.00E-03,17,4.1058860782247795,12.883880853652954
1.00E+00,1.00E+03,7,1,296352,503459082,0,19,5.457696987921733,56.21447420120239,1.00E+00,20,5.727540331588937,46.631261587142944,1.00E-03,17,4.150340748989282,46.111183166503906
1.00E+00,1.00E+03,2,2,95904,9830017,0,23,7.283908086707773,1.0663671493530273,1.00E+00,24,7.467144621495001,0.5770626068115234,1.00E-03,17,3.854905367619612,0.4364359378814697
1.00E+00,1.00E+03,3,2,254016,58808269,0,22,6.749786149371016,1.768815040588379,1.00E+00,23,7.094350309611302,1.1473169326782227,1.00E-03,18,4.101581278723082,0.9905564785003662
1.00E+00,1.00E+03,4,2,527040,232121269,0,22,6.715046523124491,6.1682984828948975,1.00E+00,22,7.04431697514662,4.80060601234436,1.00E-03,18,4.212080328287532,4.351646184921265
1.00E+00,1.00E+03,5,2,946080,706491199,0,21,6.635927924409956,22.732155084609985,1.00E+00,22,7.018246858581277,19.33366894721985,1.00E-03,18,4.304785801563077,18.438498497009277
1.00E+00,1.00E+03,6,2,1542240,1802441062,0,21,6.649230061847692,101.07382845878601,1.00E+00,22,7.025368029024145,76.05600428581238,1.00E-03,18,4.349584800958845,72.63110136985779
1.00E+00,1.00E+03,7,2,2346624,4046322765,0,21,6.594131864632157,287.579749584198,1.00E+00,21,6.919187575320097,205.42784214019775,1.00E-03,18,4.389438954831328,193.39619874954224


==> results/N1div.3d.demkowicz.afw0.facet.csv <==
beta,Aalpha,degree,level,dofs,nonzeros,memory,Aiterations,Acondest,Atime,Balpha,Biterations,Bcondest,Btime,Calpha,Citerations,Ccondest,Ctime
1.00E+00,1.00E+03,2,0,1620,90090,0,16,3.4458516211799304,0.3868269920349121,1.00E+00,16,3.5403701142628243,0.04650235176086426,1.00E-03,52,33.418821329744006,0.11857771873474121
1.00E+00,1.00E+03,3,0,4212,329688,0,24,7.029359853380897,0.3068220615386963,1.00E+00,24,7.034728094898012,0.07356524467468262,1.00E-03,63,47.143588146591014,0.15248680114746094
1.00E+00,1.00E+03,4,0,8640,895860,0,25,7.8487485571908655,0.4247760772705078,1.00E+00,25,7.868128953226462,0.15300583839416504,1.00E-03,68,56.36371491831641,0.3279280662536621
1.00E+00,1.00E+03,5,0,15390,2000070,0,26,8.454109099999965,0.8865773677825928,1.00E+00,26,8.458509318864301,0.2842376232147217,1.00E-03,69,57.9865751098803,0.6277298927307129
1.00E+00,1.00E+03,6,0,24948,3906648,0,26,8.49762125897034,1.4091017246246338,1.00E+00,26,8.49765429174643,0.8826315402984619,1.00E-03,68,59.47634472533184,1.5539038181304932
1.00E+00,1.00E+03,7,0,37800,6932790,0,26,8.492857505251711,2.903238296508789,1.00E+00,26,8.520759005905797,2.306541919708252,1.00E-03,68,60.75054060228101,4.031996250152588
1.00E+00,1.00E+03,2,1,12312,701775,0,21,5.894633070244698,2.165583610534668,1.00E+00,21,5.97319175531839,0.30563950538635254,1.00E-03,45,24.025640042382676,0.6495363712310791
1.00E+00,1.00E+03,3,1,32400,2729286,0,32,13.221530404561564,0.6439328193664551,1.00E+00,32,13.219651312308988,0.4812166690826416,1.00E-03,50,31.210470968629153,0.7017009258270264
1.00E+00,1.00E+03,4,1,66960,7522134,0,38,17.91127349623781,1.3037059307098389,1.00E+00,38,17.916291934241464,0.9547085762023926,1.00E-03,50,30.89633576645148,1.176389217376709
1.00E+00,1.00E+03,5,1,119880,16871319,0,40,19.672665751771955,2.42395281791687,1.00E+00,40,19.679052727074996,2.288764715194702,1.00E-03,51,33.73900285307383,2.7392616271972656
1.00E+00,1.00E+03,6,1,195048,33015591,0,41,21.287348203094144,6.539862871170044,1.00E+00,41,21.28993266920803,6.324856996536255,1.00E-03,52,35.43804681054109,7.4268975257873535
1.00E+00,1.00E+03,7,1,296352,58641450,0,43,23.14186270145983,17.425372838974,1.00E+00,43,23.144254369626267,17.382863521575928,1.00E-03,52,35.37725094120494,19.521132946014404
1.00E+00,1.00E+03,2,2,95904,5845195,0,23,7.28390906878423,1.2846825122833252,1.00E+00,24,7.469467227791608,0.9022006988525391,1.00E-03,27,9.366569800678093,0.9442038536071777
1.00E+00,1.00E+03,3,2,254016,22637413,0,32,13.328940530121837,1.9279232025146484,1.00E+00,33,13.360734451067497,1.791105031967163,1.00E-03,37,17.14158571267612,1.8617162704467773
1.00E+00,1.00E+03,4,2,527040,62340389,0,38,18.079421561690417,4.4244794845581055,1.00E+00,38,18.08067118000319,4.1694700717926025,1.00E-03,41,21.470141457199425,4.42495322227478
1.00E+00,1.00E+03,5,2,946080,139794139,0,40,19.556173527786076,12.494548082351685,1.00E+00,40,19.557823595944914,12.131829977035522,1.00E-03,42,22.273120192222407,12.596042394638062
1.00E+00,1.00E+03,6,2,1542240,273548683,0,41,21.251667899718218,36.90732502937317,1.00E+00,41,21.252154321619326,36.295753955841064,1.00E-03,44,23.764263642159634,38.66473984718323
1.00E+00,1.00E+03,7,2,2346624,485864045,0,43,23.103639910378586,103.84840941429138,1.00E+00,43,23.104099187889062,109.30380296707153,1.00E-03,45,25.445814859071763,115.04316306114197


==> results/N1div.3d.demkowicz.hiptmair-red.csv <==
beta,Aalpha,degree,level,dofs,nonzeros,memory,Aiterations,Acondest,Atime,Balpha,Biterations,Bcondest,Btime,Calpha,Citerations,Ccondest,Ctime
1.00E+00,1.00E+03,2,0,1620,55980,0,27,8.618035582192146,1.8065314292907715,1.00E+00,27,8.731708991352981,0.08706474304199219,1.00E-03,44,22.14796297321331,0.11098504066467285
1.00E+00,1.00E+03,3,0,4212,370719,0,29,10.364505189575262,1.5497267246246338,1.00E+00,29,10.504942924378732,0.09330868721008301,1.00E-03,54,34.0039049978396,0.15082120895385742
1.00E+00,1.00E+03,4,0,8640,1673739,0,30,11.650048957388188,1.9393062591552734,1.00E+00,30,11.811496021257541,0.15605545043945312,1.00E-03,58,41.36947170810743,0.2556338310241699
1.00E+00,1.00E+03,5,0,15390,5629856,0,31,12.540235579433645,2.8905413150787354,1.00E+00,31,12.706726453560243,0.3400094509124756,1.00E-03,58,42.747288793317665,0.5779452323913574
1.00E+00,1.00E+03,6,0,24948,15311502,0,31,13.108862368017077,5.130413770675659,1.00E+00,32,13.29006876769524,0.8059608936309814,1.00E-03,58,42.26360768231225,1.2972376346588135
1.00E+00,1.00E+03,7,0,37800,35900127,0,31,13.555345384438656,10.980669736862183,1.00E+00,31,13.741871118514313,2.2642877101898193,1.00E-03,57,42.805366486589925,3.5564606189727783
1.00E+00,1.00E+03,2,1,12312,383886,0,37,16.90653977808706,2.1083807945251465,1.00E+00,38,17.94668618071664,0.6330270767211914,1.00E-03,42,20.985906510199143,0.5802805423736572
1.00E+00,1.00E+03,3,1,32400,2884248,0,37,17.208277234912135,0.9399909973144531,1.00E+00,38,18.07472385221914,0.7300498485565186,1.00E-03,46,25.429323707848944,0.8676331043243408
1.00E+00,1.00E+03,4,1,66960,13259160,0,37,17.506981718493424,1.257540225982666,1.00E+00,38,18.304563648485722,1.007915735244751,1.00E-03,46,26.022677949539403,1.23091721534729
1.00E+00,1.00E+03,5,1,119880,45150630,0,37,17.52486775372992,2.675252676010132,1.00E+00,38,18.171604751185136,2.313950300216675,1.00E-03,46,26.338126581688414,2.698944568634033
1.00E+00,1.00E+03,6,1,195048,123058350,0,37,17.894581507275383,6.197212219238281,1.00E+00,38,18.551575867535355,5.649019956588745,1.00E-03,45,26.04003892259231,6.468979597091675
1.00E+00,1.00E+03,7,1,296352,287197434,0,37,17.59438662578826,17.180987119674683,1.00E+00,37,18.123170081158605,15.389026880264282,1.00E-03,45,26.164139099122554,17.075125455856323
1.00E+00,1.00E+03,2,2,95904,3080485,0,40,19.677734514964328,2.517024278640747,1.00E+00,41,21.12273194242575,2.0183510780334473,1.00E-03,41,20.007163400545945,1.9643306732177734
1.00E+00,1.00E+03,3,2,254016,23019985,0,39,19.218096689913025,3.0565779209136963,1.00E+00,40,20.472416749573593,2.4906811714172363,1.00E-03,43,21.738757186223086,2.664212703704834
1.00E+00,1.00E+03,4,2,527040,106353649,0,39,19.327517400828306,6.031998157501221,1.00E+00,40,20.50644971910083,5.254502534866333,1.00E-03,43,23.30449760585907,5.487882852554321
1.00E+00,1.00E+03,5,2,946080,361960353,0,39,18.907824366431072,15.443683624267578,1.00E+00,39,19.781912122182806,13.62128233909607,1.00E-03,44,24.573838783957918,14.891605615615845
1.00E+00,1.00E+03,6,2,1542240,987557653,0,39,19.086947432388076,40.95066857337952,1.00E+00,39,19.921398519351026,36.97741413116455,1.00E-03,45,25.348821353184764,41.2612407207489
1.00E+00,1.00E+03,7,2,2346624,2305632277,0,38,19.183362416630114,111.2952938079834,1.00E+00,39,19.708310130427172,103.1666648387909,1.00E-03,45,25.950419368827838,95.29834699630737


==> results/N1div.3d.demkowicz.hiptmair-red.facet.csv <==
beta,Aalpha,degree,level,dofs,nonzeros,memory,Aiterations,Acondest,Atime,Balpha,Biterations,Bcondest,Btime,Calpha,Citerations,Ccondest,Ctime
1.00E+00,1.00E+03,2,0,1620,39672,0,27,8.617949816250183,1.0884320735931396,1.00E+00,27,8.650447388989509,0.1125333309173584,1.00E-03,57,37.384179313161226,0.1906881332397461
1.00E+00,1.00E+03,3,0,4212,158553,0,30,11.188251320144605,1.000298261642456,1.00E+00,30,11.233805195878816,0.28569674491882324,1.00E-03,67,51.88026680932656,0.24755263328552246
1.00E+00,1.00E+03,4,0,8640,454905,0,32,12.72880941428331,1.4121341705322266,1.00E+00,32,12.78006875208316,0.21388459205627441,1.00E-03,71,61.66667482730099,0.39479541778564453
1.00E+00,1.00E+03,5,0,15390,1060488,0,33,13.81946210312153,2.0724968910217285,1.00E+00,33,13.87181859458176,0.46535325050354004,1.00E-03,72,63.19552120129592,0.9158029556274414
1.00E+00,1.00E+03,6,0,24948,2111274,0,34,14.541681139292459,3.6027824878692627,1.00E+00,34,14.599545056081837,1.147761583328247,1.00E-03,72,64.46531144646663,2.261417865753174
1.00E+00,1.00E+03,7,0,37800,3800367,0,34,15.108771740372006,6.902231216430664,1.00E+00,34,15.167108648998369,3.1368801593780518,1.00E-03,71,65.19580127825743,5.644638538360596
1.00E+00,1.00E+03,2,1,12312,253854,0,37,16.906503058507724,2.2822442054748535,1.00E+00,38,17.910044139617117,0.7682723999023438,1.00E-03,48,26.832545656281166,0.6710577011108398
1.00E+00,1.00E+03,3,1,32400,1187352,0,40,18.919085478105,0.8557746410369873,1.00E+00,40,19.75931955306196,0.6921145915985107,1.00E-03,55,36.2362689118705,0.929894208908081
1.00E+00,1.00E+03,4,1,66960,3523176,0,42,21.240552447589142,1.5065197944641113,1.00E+00,42,21.44400358110954,1.3703606128692627,1.00E-03,54,35.38037792932014,1.6923439502716064
1.00E+00,1.00E+03,5,1,119880,8297694,0,44,22.904368259549965,3.5869762897491455,1.00E+00,44,23.083551268676256,3.434295415878296,1.00E-03,56,39.04806049406244,4.303544044494629
1.00E+00,1.00E+03,6,1,195048,16592958,0,44,23.738925227799594,9.34015417098999,1.00E+00,44,23.774823439825045,9.064805507659912,1.00E-03,56,38.9699010835425,11.016425371170044
1.00E+00,1.00E+03,7,1,296352,29929824,0,45,25.14600601181398,25.062878370285034,1.00E+00,45,25.15052019978661,24.985291242599487,1.00E-03,57,40.79961897593232,30.331871271133423
1.00E+00,1.00E+03,2,2,95904,2041957,0,40,19.67772294617181,1.9005870819091797,1.00E+00,41,21.112020006069383,1.6980838775634766,1.00E-03,42,21.09106587404965,1.741220235824585
1.00E+00,1.00E+03,3,2,254016,9446545,0,42,20.922080873027532,2.680821418762207,1.00E+00,43,22.158629429335665,2.511950731277466,1.00E-03,46,25.196955136830372,2.627758026123047
1.00E+00,1.00E+03,4,2,527040,28011313,0,43,21.769748692849454,6.656875848770142,1.00E+00,43,22.480728405630284,6.461623191833496,1.00E-03,47,26.72214705072305,6.974127292633057
1.00E+00,1.00E+03,5,2,946080,65964133,0,44,22.92577315143004,20.128517389297485,1.00E+00,44,23.130143483052255,19.981798887252808,1.00E-03,48,27.58821341845948,21.410870790481567
1.00E+00,1.00E+03,6,2,1542240,131948245,0,44,23.617509631259622,55.02002835273743,1.00E+00,45,23.846508607329113,55.78542995452881,1.00E-03,49,28.626385661097157,60.35266709327698
1.00E+00,1.00E+03,7,2,2346624,238046257,0,46,25.24303216326207,161.85044932365417,1.00E+00,46,25.241938492593498,135.49587678909302,1.00E-03,50,30.582742095967845,137.18309259414673


==> results/N1div.3d.demkowicz.hiptmair.csv <==
beta,Aalpha,degree,level,dofs,nonzeros,memory,Aiterations,Acondest,Atime,Balpha,Biterations,Bcondest,Btime,Calpha,Citerations,Ccondest,Ctime
1.00E+00,1.00E+03,2,0,1620,80757,0,29,10.301494140356285,1.5628986358642578,1.00E+00,30,10.331838994742974,0.06937479972839355,1.00E-03,29,10.208537358535102,0.06184530258178711
1.00E+00,1.00E+03,3,0,4212,713061,0,32,12.28149825477706,1.4838645458221436,1.00E+00,32,12.274703663941471,0.1142110824584961,1.00E-03,32,12.226772376201144,0.24505209922790527
1.00E+00,1.00E+03,4,0,8640,3668256,0,33,13.796676057956246,1.8317716121673584,1.00E+00,33,13.792106553755156,0.22141695022583008,1.00E-03,33,13.491110208671763,0.2127516269683838
1.00E+00,1.00E+03,5,0,15390,13283590,0,34,14.919471016964538,3.4289708137512207,1.00E+00,34,14.915858560538444,0.8439640998840332,1.00E-03,34,14.98967225198109,0.6986572742462158
1.00E+00,1.00E+03,6,0,24948,37852317,0,34,15.659772935896092,8.06384825706482,1.00E+00,34,15.656811147518516,2.6903841495513916,1.00E-03,35,16.070094841391178,2.7160091400146484
1.00E+00,1.00E+03,7,0,37800,101166309,0,34,16.20850672517185,17.585153341293335,1.00E+00,34,16.205987688249223,7.524400472640991,1.00E-03,35,16.835942432601932,7.546887159347534
1.00E+00,1.00E+03,2,1,12312,573516,0,43,22.34036351175578,2.0479626655578613,1.00E+00,44,23.531431652540128,0.5141558647155762,1.00E-03,35,14.267441405919515,0.506399393081665
1.00E+00,1.00E+03,3,1,32400,5576436,0,42,22.642593789419713,1.2000725269317627,1.00E+00,43,23.45182286589869,0.743088960647583,1.00E-03,37,17.061584055622852,0.6968362331390381
1.00E+00,1.00E+03,4,1,66960,29237166,0,42,22.86886116857727,1.9989144802093506,1.00E+00,43,23.613969817816013,1.4860725402832031,1.00E-03,39,18.94548546117603,1.370527744293213
1.00E+00,1.00E+03,5,1,119880,106235986,0,42,22.412998922260652,5.290787696838379,1.00E+00,42,22.939061675417594,4.54862904548645,1.00E-03,40,20.16359443624172,4.517578125
1.00E+00,1.00E+03,6,1,195048,302581080,0,42,22.908609926766594,18.126099824905396,1.00E+00,43,23.48659308553848,16.888769388198853,1.00E-03,40,20.957802634446608,16.37647318840027
1.00E+00,1.00E+03,7,1,296352,808307748,0,41,22.37152020793398,48.96747899055481,1.00E+00,42,22.900569625943508,45.731566190719604,1.00E-03,41,21.527133512151135,44.91943883895874
1.00E+00,1.00E+03,2,2,95904,4563721,0,46,25.891044589622883,3.209096670150757,1.00E+00,48,27.713258020291583,1.8550713062286377,1.00E-03,40,19.147301822733574,1.7867240905761719
1.00E+00,1.00E+03,3,2,254016,44376265,0,45,25.278638005959305,3.896160125732422,1.00E+00,46,26.531235723268825,2.706831693649292,1.00E-03,41,20.34667158505394,2.366494655609131
1.00E+00,1.00E+03,4,2,527040,233495029,0,44,25.15797613976701,10.315048456192017,1.00E+00,45,26.365504259235838,7.866237163543701,1.00E-03,42,21.561311179083795,7.70198392868042
1.00E+00,1.00E+03,5,2,946080,850114173,0,44,24.248610037239057,33.89658236503601,1.00E+00,44,25.197349399987186,28.694090604782104,1.00E-03,42,22.590080098008375,28.235910654067993
1.00E+00,1.00E+03,6,2,1542240,2424245473,0,43,24.51200177813165,119.94417333602905,1.00E+00,44,25.569533663412376,108.64569902420044,1.00E-03,43,23.37231591800291,104.77888488769531
1.00E+00,1.00E+03,7,2,2346624,6471120889,0,43,23.99613671371204,292.0221712589264,1.00E+00,44,25.14242966098634,257.9684374332428,1.00E-03,43,23.996574239641976,251.03049445152283


==> results/N1div.3d.demkowicz.hiptmair.facet.csv <==
beta,Aalpha,degree,level,dofs,nonzeros,memory,Aiterations,Acondest,Atime,Balpha,Biterations,Bcondest,Btime,Calpha,Citerations,Ccondest,Ctime
1.00E+00,1.00E+03,2,0,1620,53541,0,29,10.301512519657845,1.3150084018707275,1.00E+00,30,10.349598136486003,0.13936090469360352,1.00E-03,63,45.75214437278323,0.21842384338378906
1.00E+00,1.00E+03,3,0,4212,281979,0,34,13.346530939471208,1.4525947570800781,1.00E+00,34,13.386643634266376,0.17252779006958008,1.00E-03,73,62.59817940538337,0.2635042667388916
1.00E+00,1.00E+03,4,0,8640,960750,0,35,15.068946401132358,1.86924409866333,1.00E+00,35,15.114539769724718,0.2589566707611084,1.00E-03,79,74.59750462447396,0.425490140914917
1.00E+00,1.00E+03,5,0,15390,2488914,0,37,16.485194868850492,2.75671124458313,1.00E+00,37,16.53390910245548,0.48415660858154297,1.00E-03,79,75.95990661393279,0.7919132709503174
1.00E+00,1.00E+03,6,0,24948,5360625,0,37,17.38279268010616,5.947468996047974,1.00E+00,37,17.43420229034128,1.3925037384033203,1.00E-03,78,77.19345805499377,2.0509145259857178
1.00E+00,1.00E+03,7,0,37800,10218051,0,38,18.068917732223287,11.254997730255127,1.00E+00,38,18.12243292192122,4.14055323600769,1.00E-03,78,77.96596944303477,5.663618803024292
1.00E+00,1.00E+03,2,1,12312,355788,0,43,22.340379437772995,2.0894036293029785,1.00E+00,44,23.549097034892924,0.8173520565032959,1.00E-03,53,32.419656019151674,0.9115347862243652
1.00E+00,1.00E+03,3,1,32400,2127780,0,45,24.599903380299136,1.098714828491211,1.00E+00,46,25.63684056023196,0.979698896408081,1.00E-03,60,43.21719972593149,1.163548231124878
1.00E+00,1.00E+03,4,1,66960,7426782,0,48,27.662266359493817,2.0502967834472656,1.00E+00,48,27.848931248229494,1.5836684703826904,1.00E-03,59,41.76063191716636,1.9047410488128662
1.00E+00,1.00E+03,5,1,119880,19389978,0,50,29.87766241497509,3.474182367324829,1.00E+00,50,30.074238225172525,3.317573070526123,1.00E-03,61,46.22721069324512,3.961974620819092
1.00E+00,1.00E+03,6,1,195048,41918544,0,51,30.99525936559478,9.996290445327759,1.00E+00,51,31.201965500461352,9.662827014923096,1.00E-03,61,46.31682787405124,10.502246856689453
1.00E+00,1.00E+03,7,1,296352,80070768,0,52,32.558859677599926,26.25136160850525,1.00E+00,52,32.79206659676196,25.387298822402954,1.00E-03,62,48.04085178780062,27.784586906433105
1.00E+00,1.00E+03,2,2,95904,2821897,0,46,25.8910491144254,3.4671530723571777,1.00E+00,48,27.718211082544332,3.2326102256774902,1.00E-03,43,22.316457292398216,3.062206983566284
1.00E+00,1.00E+03,3,2,254016,16787017,0,47,27.21092560300456,4.296268701553345,1.00E+00,48,28.7629625504303,4.2510292530059814,1.00E-03,49,28.77281055214478,4.06131911277771
1.00E+00,1.00E+03,4,2,527040,58690549,0,48,28.137927188453553,7.681627035140991,1.00E+00,49,28.905376192111138,7.494117975234985,1.00E-03,53,33.43216109742405,7.884826898574829
1.00E+00,1.00E+03,5,2,946080,153432109,0,50,29.67047855014451,18.90605354309082,1.00E+00,50,29.94301201556632,18.586442232131958,1.00E-03,54,34.823771980597215,19.569045066833496
1.00E+00,1.00E+03,6,2,1542240,332043985,0,51,31.05625990183203,58.18242359161377,1.00E+00,51,31.250988931671085,57.638710021972656,1.00E-03,55,36.536362540394144,59.43882465362549
1.00E+00,1.00E+03,7,2,2346624,634715137,0,52,32.87854265742744,150.35748600959778,1.00E+00,52,33.08716035979283,131.55325055122375,1.00E-03,57,39.100891845134505,131.0303692817688


==> results/beuchler.2d.csv <==
degree,idofs,Annz,Lnnz,condA,condB
3,1,1.0,1.0,1.0,1.0
4,3,1.0,1.0,1.0000000000000007,1.000000000000002
5,6,2.3333333333333335,1.6666666666666667,1.549652346593598,2.5037173376608517
6,10,3.4,2.6,2.104781292848556,3.650118015161655
7,15,4.2,3.8666666666666667,2.6952898536185526,5.889337775491035
8,21,4.809523809523809,5.333333333333333,3.523736609793477,9.314008089236207
9,28,5.285714285714286,6.678571428571429,4.501967087599572,13.587875720637163
10,36,5.666666666666667,7.194444444444445,5.619787119216303,19.994521141094552
11,45,5.977777777777778,6.711111111111111,6.897823013108595,28.35841183857945
12,55,6.236363636363636,6.5636363636363635,8.32721587244167,39.047920430841764
13,66,6.454545454545454,6.636363636363637,9.920579610454299,53.055808924804026
14,78,6.641025641025641,6.666666666666667,11.678588725894878,70.48126495038994
15,91,6.802197802197802,6.78021978021978,13.608395141431942,91.93201522103094
16,105,6.942857142857143,6.914285714285715,15.71270271704324,118.66150917975438
17,120,7.066666666666666,7.333333333333333,17.996205446309467,150.72590662800894
18,136,7.161764705882353,7.5,20.46144587576846,189.03052152700502
19,153,7.261437908496732,7.7973856209150325,23.11159880010418,234.4160279161582
20,171,7.350877192982456,7.982456140350878,25.948628977970436,287.5809674051163
21,190,7.431578947368421,8.226315789473684,28.97469153327347,349.4966737827728
22,210,7.504761904761905,8.6,32.19121283098617,421.01378006870846
23,231,7.571428571428571,8.761904761904763,35.599663266140055,503.0755663684599
24,253,7.632411067193676,9.33596837944664,39.20105675934407,596.6891284404213


==> results/beuchler.3d.csv <==
degree,idofs,Annz,Lnnz,condA,condB
4,1,1.0,1.0,1.0,1.0
5,4,1.0,1.0,1.0000000000000642,1.000000000000057
6,10,3.8,3.4,1.6582392234940693,2.9832454785328912
7,20,8.7,5.95,2.691416226946965,4.7568429435649415
8,35,14.2,9.82857142857143,4.376828068675856,8.983759091907347
9,56,19.714285714285715,15.142857142857142,6.556020313115336,15.322764307159288
10,84,24.904761904761905,21.61904761904762,9.822948955217987,27.097020384133895
11,120,29.75,22.675,14.330744376243223,43.89337000393506
12,165,34.2,26.454545454545453,20.408674823021723,70.92526454017485
13,220,38.236363636363635,30.168181818181818,28.41049681630524,110.01929382663644
14,286,41.90909090909091,35.07692307692308,38.74938210945385,166.6494590544928


==> results/decoupling.N1curl.3d.csv <==
degree,omega0,omega1,omega2,omega3
1,1.000000e+00,1.000000e+00,1.000000e+00,1.000000e+00
2,6.951579e-02,6.951579e-02,6.951579e-02,1.180829e-01
3,2.105339e-02,2.105339e-02,2.105339e-02,3.124200e-02
4,1.078182e-02,1.078182e-02,1.078182e-02,1.329941e-02
5,4.748627e-03,4.748627e-03,4.748627e-03,5.961727e-03
6,2.846379e-03,2.846379e-03,2.846379e-03,3.148535e-03
7,1.591878e-03,1.591878e-03,1.591878e-03,1.960926e-03
8,1.078188e-03,1.078188e-03,1.078188e-03,1.168524e-03
9,6.813395e-04,6.813395e-04,6.813395e-04,8.208425e-04
10,4.978851e-04,4.978851e-04,4.978851e-04,5.375818e-04


==> results/decoupling.N1div.3d.csv <==
degree,omega0,omega1,omega2,omega3
1,1.000000e+00,1.000000e+00,1.000000e+00,1.000000e+00
2,8.712907e-02,8.712907e-02,8.712907e-02,1.000000e+00
3,3.856624e-02,3.856624e-02,3.856624e-02,1.262764e-01
4,2.332594e-02,2.332594e-02,2.332594e-02,5.725876e-02
5,1.333580e-02,1.333580e-02,1.333580e-02,3.704534e-02
6,9.485273e-03,9.485273e-03,9.485273e-03,2.304837e-02
7,7.117808e-03,7.117808e-03,7.117808e-03,1.368694e-02
8,5.502906e-03,5.502906e-03,5.502906e-03,1.253273e-02
9,4.462734e-03,4.462734e-03,4.462734e-03,8.194957e-03
10,3.646424e-03,3.646424e-03,3.646424e-03,7.727406e-03


==> results/demkowicz.2d.csv <==
degree,idofs,Annz,Lnnz,condA,condB
3,1,1.0,1.0,1.0,1.0
4,3,1.0,1.0,1.0000000000000007,1.0000000000000004
5,6,1.0,1.0,1.0000000000000042,1.0000000000000022
6,10,1.0,1.0,1.0000000000000093,1.000000000000008
7,15,1.0,1.0,1.0000000000000087,1.0000000000000124
8,21,1.0,1.0,1.0000000000000338,1.0000000000000275
9,28,1.0,1.0,1.0000000000000637,1.0000000000000588
10,36,1.0,1.0,1.0000000000000948,1.000000000000081
11,45,1.0,1.0,1.0000000000000693,1.0000000000000682
12,55,1.0,1.0,1.000000000000144,1.0000000000001432
13,66,1.0,1.0,1.0000000000001552,1.0000000000001619
14,78,1.0,1.0,1.0000000000001947,1.0000000000002605
15,91,1.0,1.0,1.0000000000002942,1.0000000000003357
16,105,1.0,1.0,1.0000000000004847,1.0000000000004954
17,120,1.0,1.0,1.0000000000002405,1.0000000000003257
18,136,1.0,1.0,1.0000000000003935,1.0000000000004334
19,153,1.0,1.0,1.0000000000004636,1.000000000000511
20,171,1.0,1.0,1.0000000000003877,1.000000000000488
21,190,1.0,1.0,1.000000000000674,1.0000000000008693
22,210,1.0,1.0,1.000000000000902,1.00000000000104
23,231,1.0,1.0,1.0000000000010676,1.0000000000012568
24,253,1.0,1.0,1.0000000000011986,1.0000000000015907


==> results/demkowicz.3d.csv <==
degree,idofs,Annz,Lnnz,condA,condB
4,1,1.0,1.0,1.0,1.0
5,4,1.0,1.0,1.0000000000000022,1.0000000000000033
6,10,1.0,1.0,1.0000000000000133,1.0000000000000122
7,20,1.0,1.0,1.0000000000000082,1.0000000000000084
8,35,1.0,1.0,1.0000000000000033,1.0000000000000038
9,56,1.0,1.0,1.0000000000005174,1.0000000000004927
10,84,1.0,1.0,1.0000000000036726,1.0000000000033658
11,120,1.0,1.0,1.000000000001298,1.0000000000014078
12,165,1.0,1.0,1.0000000000000762,1.000000000000089
13,220,1.0,1.0,1.0000000000000666,1.0000000000000944
14,286,1.0,1.0,1.0000000000001081,1.000000000000109


==> results/hodge.DG.3d.demkowicz.csv <==
beta,alpha,Agamma,degree,level,dofs,nonzeros,memory,Aiterations,Acondest,Atime,Bgamma,Biterations,Bcondest,Btime
1.00E+00,1.00E+00,1.00E+00,3,0,5832,187452,0,20,3.0433609883557153,0.8023931980133057,1.00E+03,14,2.8351666611076327,0.11061859130859375
1.00E+00,1.00E+00,1.00E+00,5,0,21060,1111095,0,22,3.723305625720713,1.8802909851074219,1.00E+03,15,3.6151762119538566,0.9348022937774658
1.00E+00,1.00E+00,1.00E+00,7,0,51408,3835206,0,22,4.04064488815552,5.907218933105469,1.00E+03,15,3.843001983934181,3.6534571647644043
1.00E+00,1.00E+00,1.00E+00,3,1,45360,1428858,0,30,5.209670969197314,2.1497251987457275,1.00E+03,25,4.936775410308479,0.6544249057769775
1.00E+00,1.00E+00,1.00E+00,5,1,165240,8743672,0,30,5.325647399870064,8.173845767974854,1.00E+03,25,4.903021675796393,5.788338661193848
1.00E+00,1.00E+00,1.00E+00,7,1,405216,30321018,0,30,5.479921071631531,39.59688997268677,1.00E+03,24,5.2459614159077885,31.076372146606445
1.00E+00,1.00E+00,1.00E+00,3,2,357696,11423197,0,32,5.693822815285592,4.355000019073486,1.00E+03,27,5.260923351289642,2.7693932056427
1.00E+00,1.00E+00,1.00E+00,5,2,1308960,69705289,0,30,5.8250315257521015,44.39375710487366,1.00E+03,25,5.334785418200341,35.57253623008728
1.00E+00,1.00E+00,1.00E+00,7,2,3217536,241643341,0,30,5.824379837609449,239.74300336837769,1.00E+03,25,5.313684856396655,210.4771285057068


==> results/hodge.N1curl.3d.demkowicz.csv <==
beta,alpha,Agamma,degree,level,dofs,nonzeros,memory,Aiterations,Acondest,Atime,Bgamma,Biterations,Bcondest,Btime
1.00E+00,1.00E+00,1.00E+00,3,0,4591,387621,0,46,3.7686706010829947,1.667111873626709,1.00E+03,43,3.7234499497383062,0.45570898056030273
1.00E+00,1.00E+00,1.00E+00,5,0,17911,3863912,0,53,5.063487012475667,3.5555670261383057,1.00E+03,48,5.018388364035706,1.9624347686767578
1.00E+00,1.00E+00,1.00E+00,7,0,45487,16706875,0,57,5.697237624431442,13.913156032562256,1.00E+03,50,5.670685264441393,10.283727407455444
1.00E+00,1.00E+00,1.00E+00,3,1,33157,2922250,0,65,5.952702490858566,4.200731992721558,1.00E+03,59,5.848029538073248,1.7392890453338623
1.00E+00,1.00E+00,1.00E+00,5,1,134101,30621446,0,71,6.896790635152448,18.423288583755493,1.00E+03,64,6.807893564803043,14.636077880859375
1.00E+00,1.00E+00,1.00E+00,7,1,346501,133779820,0,80,7.361602282320434,105.1552312374115,1.00E+03,73,7.265911371360892,92.53888320922852
1.00E+00,1.00E+00,1.00E+00,3,2,251641,23178638,0,76,7.15113218497923,12.132232904434204,1.00E+03,70,6.26284152552505,8.282989978790283
1.00E+00,1.00E+00,1.00E+00,5,2,1037161,244891816,0,80,7.326762580496665,112.77817678451538,1.00E+03,73,7.295696865693865,106.00984454154968
1.00E+00,1.00E+00,1.00E+00,7,2,2703961,1074073066,0,84,8.057036844448099,695.2741618156433,1.00E+03,75,8.001093864927237,624.8708810806274

